A Bivariate Measure of Redundant Information

We define a measure of redundant information based on projections in the space of probability distributions. Redundant information between random variables is information that is shared between those variables. But in contrast to mutual information, redundant information denotes information that is shared about the outcome of a third variable. Formalizing this concept, and being able to measure it, is required for the non-negative decomposition of mutual information into redundant and synergistic information. Previous attempts to formalize redundant or synergistic information struggle to capture some desired properties. We introduce a new formalism for redundant information and prove that it satisfies all the properties necessary outlined in earlier work, as well as an additional criterion that we propose to be necessary to capture redundancy. We also demonstrate the behaviour of this new measure for several examples, compare it to previous measures and apply it to the decomposition of transfer entropy.

==> data/binary_markov.dat <==
0 0 1 1 -7.21348e-17 7.21348e-17 1 -1.4991e-16 0 0 1 0 0
0.01 0 0.954585 0.959603 -7.06993e-17 7.06993e-17 0.954585 0.00501812 0 0 0.954585 0.00501812 0
0.02 0 0.919207 0.92928 -6.92782e-17 6.92782e-17 0.919207 0.0100729 0 0 0.919207 0.0100729 0
0.03 0 0.887639 0.902804 -6.78716e-17 6.78716e-17 0.887639 0.0151648 0 0 0.887639 0.0151648 0
0.04 0 0.858559 0.878854 -6.64794e-17 6.64794e-17 0.858559 0.0202944 0 0 0.858559 0.0202944 0
0.05 0 0.831339 0.856802 -6.51016e-17 6.51016e-17 0.831339 0.0254625 0 0 0.831339 0.0254625 0
0.06 0 0.805608 0.836278 -6.37383e-17 6.37383e-17 0.805608 0.0306694 0 0 0.805608 0.0306694 0
0.07 0 0.781122 0.817038 -6.23893e-17 6.23893e-17 0.781122 0.0359159 0 0 0.781122 0.0359159 0
0.08 0 0.757708 0.79891 -1.41141e-16 1.41141e-16 0.757708 0.0412026 0 0 0.757708 0.0412026 0
0.09 0 0.735235 0.781765 -5.97348e-17 5.97348e-17 0.735235 0.0465301 0 0 0.735235 0.0465301 0
0.1 0 0.713603 0.765502 -9.46929e-17 9.46929e-17 0.713603 0.0518992 0 0 0.713603 0.0518992 0
0.11 0 0.692732 0.750042 -5.71379e-17 5.71379e-17 0.692732 0.0573104 0 0 0.692732 0.0573104 0
0.12 0 0.672555 0.73532 6.61204e-17 -6.61204e-17 0.672555 0.0627645 8.00857e-17 0 0.672555 0.0627645 1.60171e-16
0.13 0 0.653019 0.721281 0 0 0.653019 0.0682622 0 0 0.653019 0.0682622 0
0.14 0 0.634076 0.707881 6.67479e-17 -6.67479e-17 0.634076 0.0738042 8.00857e-17 0 0.634076 0.0738042 1.60171e-16
0.15 0 0.615688 0.69508 0 0 0.615688 0.0793914 0 0 0.615688 0.0793914 0
0.16 0 0.597821 0.682845 3.01886e-17 -3.01886e-17 0.597821 0.0850244 8.00857e-17 0 0.597821 0.0850244 1.60171e-16
0.17 0 0.580444 0.671148 0 0 0.580444 0.0907041 0 0 0.580444 0.0907041 0
0.18 0 0.56353 0.659961 6.79598e-17 -6.79598e-17 0.56353 0.0964313 8.00857e-17 0 0.56353 0.0964313 1.60171e-16
0.19 0 0.547057 0.649264 0 0 0.547057 0.102207 0 0 0.547057 0.102207 0
0.2 0 0.531004 0.639036 6.85441e-17 -6.85441e-17 0.531004 0.108032 8.00857e-17 0 0.531004 0.108032 1.60171e-16
0.21 0 0.515352 0.629259 -4.41338e-17 4.41338e-17 0.515352 0.113906 0 0 0.515352 0.113906 0
0.22 0 0.500084 0.619916 6.9114e-17 -6.9114e-17 0.500084 0.119832 8.00857e-17 0 0.500084 0.119832 1.60171e-16
0.23 0 0.485184 0.610994 -4.27687e-17 4.27687e-17 0.485184 0.12581 0 0 0.485184 0.12581 0
0.24 0 0.470639 0.60248 3.92402e-17 -3.92402e-17 0.470639 0.131841 8.00857e-17 0 0.470639 0.131841 1.60171e-16
0.25 0 0.456436 0.594361 -4.05758e-17 4.05758e-17 0.456436 0.137925 0 0 0.456436 0.137925 0
0.26 0 0.442562 0.586627 -8.79156e-18 8.79156e-18 0.442562 0.144065 0 0 0.442562 0.144065 0
0.27 0 0.429007 0.579268 -6.40571e-18 6.40571e-18 0.429007 0.150261 0 0 0.429007 0.150261 0
0.28 0 0.415761 0.572275 -8.4138e-17 8.4138e-17 0.415761 0.156513 0 0 0.415761 0.156513 0
0.29 0 0.402815 0.565639 -8.1817e-17 8.1817e-17 0.402815 0.162824 0 0 0.402815 0.162824 0
0.3 0 0.39016 0.559355 -7.95286e-17 7.95286e-17 0.39016 0.169195 0 0 0.39016 0.169195 0
0.31 0 0.377787 0.553413 -7.72725e-17 7.72725e-17 0.377787 0.175626 0 0 0.377787 0.175626 0
0.32 0 0.36569 0.547809 -7.5049e-17 7.5049e-17 0.36569 0.182119 0 0 0.36569 0.182119 0
0.33 0 0.353862 0.542537 -7.28579e-17 7.28579e-17 0.353862 0.188675 0 0 0.353862 0.188675 0
0.34 0 0.342295 0.537591 -7.06993e-17 7.06993e-17 0.342295 0.195295 0 0 0.342295 0.195295 0
0.35 0 0.330984 0.532966 -6.85731e-17 6.85731e-17 0.330984 0.201982 0 0 0.330984 0.201982 0
0.36 0 0.319923 0.528658 -6.64794e-17 6.64794e-17 0.319923 0.208735 0 0 0.319923 0.208735 0
0.37 0 0.309106 0.524664 -6.44181e-17 6.44181e-17 0.309106 0.215558 0 0 0.309106 0.215558 0
0.38 0 0.298529 0.520979 -6.23893e-17 6.23893e-17 0.298529 0.22245 0 0 0.298529 0.22245 0
0.39 0 0.288185 0.5176 -6.0393e-17 6.0393e-17 0.288185 0.229415 0 0 0.288185 0.229415 0
0.4 0 0.278072 0.514525 -5.84291e-17 5.84291e-17 0.278072 0.236453 0 0 0.278072 0.236453 0
0.41 0 0.268184 0.51175 -5.64977e-17 5.64977e-17 0.268184 0.243566 0 0 0.268184 0.243566 0
0.42 0 0.258517 0.509273 0 0 0.258517 0.250756 0 0 0.258517 0.250756 0
0.43 0 0.249068 0.507092 0 0 0.249068 0.258024 0 0 0.249068 0.258024 0
0.44 0 0.239832 0.505206 -5.08983e-17 5.08983e-17 0.239832 0.265374 0 0 0.239832 0.265374 0
0.45 0 0.230807 0.503613 -4.90967e-17 4.90967e-17 0.230807 0.272806 0 0 0.230807 0.272806 0
0.46 0 0.221989 0.502311 -4.73276e-17 4.73276e-17 0.221989 0.280322 0 0 0.221989 0.280322 0
0.47 0 0.213374 0.501299 -4.5591e-17 4.5591e-17 0.213374 0.287925 0 0 0.213374 0.287925 0
0.48 0 0.20496 0.500577 -4.38868e-17 4.38868e-17 0.20496 0.295618 0 0 0.20496 0.295618 0
0.49 0 0.196743 0.500144 -4.22151e-17 4.22151e-17 0.196743 0.303401 0 0 0.196743 0.303401 0
0.5 0 0.188722 0.5 -7.14235e-17 7.14235e-17 0.188722 0.311278 0 0 0.188722 0.311278 0
0.51 0 0.180893 0.500144 -1.69789e-17 1.69789e-17 0.180893 0.319251 0 0 0.180893 0.319251 0
0.52 0 0.173254 0.500577 -1.62929e-17 1.62929e-17 0.173254 0.327324 0 0 0.173254 0.327324 0
0.53 0 0.165802 0.501299 -1.56211e-17 1.56211e-17 0.165802 0.335497 0 0 0.165802 0.335497 0
0.54 0 0.158535 0.502311 -1.49635e-17 1.49635e-17 0.158535 0.343775 0 0 0.158535 0.343775 0
0.55 0 0.151452 0.503613 -1.432e-17 1.432e-17 0.151452 0.352161 0 0 0.151452 0.352161 0
0.56 0 0.144549 0.505206 -1.36906e-17 1.36906e-17 0.144549 0.360657 0 0 0.144549 0.360657 0
0.57 0 0.137825 0.507092 -1.30754e-17 1.30754e-17 0.137825 0.369267 0 0 0.137825 0.369267 0
0.58 0 0.131279 0.509273 -1.24743e-17 1.24743e-17 0.131279 0.377994 0 0 0.131279 0.377994 0
0.59 0 0.124907 0.51175 -1.18873e-17 1.18873e-17 0.124907 0.386843 0 0 0.124907 0.386843 0
0.6 0 0.118709 0.514525 -1.13145e-17 1.13145e-17 0.118709 0.395816 0 0 0.118709 0.395816 0
0.61 0 0.112683 0.5176 -1.07559e-17 1.07559e-17 0.112683 0.404917 0 0 0.112683 0.404917 0
0.62 0 0.106827 0.520979 -1.02114e-17 1.02114e-17 0.106827 0.414152 0 0 0.106827 0.414152 0
0.63 0 0.101139 0.524664 -6.12332e-17 6.12332e-17 0.101139 0.423525 0 0 0.101139 0.423525 0
0.64 0 0.0956185 0.528658 -5.79681e-17 5.79681e-17 0.0956185 0.43304 0 0 0.0956185 0.43304 0
0.65 0 0.0902639 0.532966 -5.47923e-17 5.47923e-17 0.0902639 0.442702 0 0 0.0902639 0.442702 0
0.66 0 0.0850736 0.537591 -5.17061e-17 5.17061e-17 0.0850736 0.452517 0 0 0.0850736 0.452517 0
0.67 0 0.0800465 0.542537 -4.87093e-17 4.87093e-17 0.0800465 0.46249 0 0 0.0800465 0.46249 0
0.68 0 0.0751813 0.547809 -4.58019e-17 4.58019e-17 0.0751813 0.472628 0 0 0.0751813 0.472628 0
0.69 0 0.0704768 0.553413 -4.2984e-17 4.2984e-17 0.0704768 0.482936 0 0 0.0704768 0.482936 0
0.7 0 0.0659319 0.559355 -4.02556e-17 4.02556e-17 0.0659319 0.493423 0 0 0.0659319 0.493423 0
0.71 0 0.0615456 0.565639 -5.42396e-17 5.42396e-17 0.0615456 0.504094 0 0 0.0615456 0.504094 0
0.72 0 0.0573168 0.572275 -5.05635e-17 5.05635e-17 0.0573168 0.514958 0 0 0.0573168 0.514958 0
0.73 0 0.0532446 0.579268 -4.70163e-17 4.70163e-17 0.0532446 0.526023 0 0 0.0532446 0.526023 0
0.74 0 0.0493279 0.586627 -4.35981e-17 4.35981e-17 0.0493279 0.537299 0 0 0.0493279 0.537299 0
0.75 0 0.045566 0.594361 -2.77338e-17 2.77338e-17 0.045566 0.548795 0 0 0.045566 0.548795 0
0.76 0 0.041958 0.60248 -5.0325e-17 5.0325e-17 0.041958 0.560522 0 0 0.041958 0.560522 0
0.77 0 0.038503 0.610994 -4.62186e-17 4.62186e-17 0.038503 0.572491 0 0 0.038503 0.572491 0
0.78 0 0.0352005 0.619916 -4.2287e-17 4.2287e-17 0.0352005 0.584716 0 0 0.0352005 0.584716 0
0.79 0 0.0320495 0.629259 -5.03965e-17 5.03965e-17 0.0320495 0.597209 0 0 0.0320495 0.597209 0
0.8 0 0.0290494 0.639036 -4.57111e-17 4.57111e-17 0.0290494 0.609987 0 0 0.0290494 0.609987 0
0.81 0 0.0261996 0.649264 -4.12542e-17 4.12542e-17 0.0261996 0.623065 0 0 0.0261996 0.623065 0
0.82 0 0.0234995 0.659961 -4.69127e-17 4.69127e-17 0.0234995 0.636462 0 0 0.0234995 0.636462 0
0.83 0 0.0209485 0.671148 -4.1845e-17 4.1845e-17 0.0209485 0.650199 0 0 0.0209485 0.650199 0
0.84 0 0.0185461 0.682845 -2.911e-17 2.911e-17 0.0185461 0.664299 0 0 0.0185461 0.664299 0
0.85 0 0.0162917 0.69508 -2.55849e-17 2.55849e-17 0.0162917 0.678788 0 0 0.0162917 0.678788 0
0.86 0 0.014185 0.707881 -4.23088e-17 4.23088e-17 0.014185 0.693696 0 0 0.014185 0.693696 0
0.87 0 0.0122253 0.721281 -4.34541e-17 4.34541e-17 0.0122253 0.709056 0 0 0.0122253 0.709056 0
0.88 0 0.0104125 0.73532 -3.09718e-17 3.09718e-17 0.0104125 0.724907 0 0 0.0104125 0.724907 0
0.89 0 0.00874599 0.750042 -4.2287e-17 4.2287e-17 0.00874599 0.741296 0 0 0.00874599 0.741296 0
0.9 0 0.00722555 0.765502 -3.01073e-17 3.01073e-17 0.00722555 0.758277 0 0 0.00722555 0.758277 0
0.91 0 0.00585083 0.781765 -2.43869e-17 2.43869e-17 0.00585083 0.775914 0 0 0.00585083 0.775914 0
0.92 0 0.00462156 0.79891 -4.11465e-17 4.11465e-17 0.00462156 0.794289 0 0 0.00462156 0.794289 0
0.93 0 0.0035375 0.817038 -3.48586e-17 3.48586e-17 0.0035375 0.813501 0 0 0.0035375 0.813501 0
0.94 0 0.00259841 0.836278 -4.00641e-17 4.00641e-17 0.00259841 0.833679 0 0 0.00259841 0.833679 0
0.95 0 0.00180412 0.856802 -3.74007e-17 3.74007e-17 0.00180412 0.854997 0 0 0.00180412 0.854997 0
0.96 0 0.00115446 0.878854 -4.11465e-17 4.11465e-17 0.00115446 0.877699 0 0 0.00115446 0.877699 0
0.97 0 0.00064931 0.902804 -4.00641e-17 4.00641e-17 0.00064931 0.902155 0 0 0.00064931 0.902155 0
0.98 0 0.000288558 0.92928 -3.89752e-17 3.89752e-17 0.000288558 0.928991 0 0 0.000288558 0.928991 0
0.99 0 7.2136e-05 0.959603 -4.05821e-17 4.05821e-17 7.2136e-05 0.959531 0 0 7.2136e-05 0.959531 0


==> data/dice.dat <==
0 1 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 1 2.53955 2.53955 2.62843 2.53955 -8.88178e-16 -8.88178e-16 0.088879 2.53955 -1.33227e-15 -1.33227e-15 0.088879 2.49608
0.02 1 2.50087 2.50087 2.66186 2.50087 4.44089e-16 4.44089e-16 0.16099 2.50087 1.33227e-15 1.33227e-15 0.16099 2.42397
0.03 1 2.46475 2.46475 2.69146 2.46475 4.44089e-16 4.44089e-16 0.226709 2.46475 4.44089e-16 4.44089e-16 0.226709 2.35825
0.04 1 2.43032 2.43032 2.71856 2.43032 4.44089e-16 4.44089e-16 0.28824 2.43032 4.44089e-16 4.44089e-16 0.28824 2.29672
0.05 1 2.39716 2.39716 2.74379 2.39716 0 0 0.346629 2.39716 4.44089e-16 4.44089e-16 0.346629 2.23833
0.06 1 2.36503 2.36503 2.76752 2.36503 -4.44089e-16 -4.44089e-16 0.402493 2.36503 -8.88178e-16 -8.88178e-16 0.402493 2.18247
0.07 1 2.33376 2.33376 2.79 2.33376 4.44089e-16 4.44089e-16 0.456239 2.33376 -4.44089e-16 -4.44089e-16 0.456239 2.12872
0.08 1 2.30323 2.30323 2.81139 2.30323 8.88178e-16 8.88178e-16 0.508155 2.30323 4.44089e-16 4.44089e-16 0.508155 2.07681
0.09 1 2.27337 2.27337 2.83182 2.27337 4.44089e-16 4.44089e-16 0.558456 2.27337 0 0 0.558456 2.02651
0.1 1 2.2441 2.2441 2.85141 2.2441 0 0 0.607311 2.2441 0 0 0.607311 1.97765
0.11 1 2.21537 2.21537 2.87022 2.21537 0 0 0.654852 2.21537 4.44089e-16 4.44089e-16 0.654852 1.93011
0.12 1 2.18713 2.18713 2.88832 2.18713 2.87292e-09 2.87292e-09 0.701188 2.18713 -4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 1 2.15936 2.15936 2.90577 2.15936 0 0 0.74641 2.15936 -1.77636e-15 -1.77636e-15 0.74641 1.83855
0.14 1 2.13202 2.13202 2.92261 2.13202 1.77636e-15 1.77636e-15 0.790594 2.13202 0 0 0.790594 1.79437
0.15 1 2.10508 2.10508 2.93889 2.10508 0 0 0.833805 2.10508 0 0 0.833805 1.75116
0.16 1 2.07853 2.07853 2.95463 2.07853 -4.44089e-16 -4.44089e-16 0.8761 2.07853 -8.88178e-16 -8.88178e-16 0.8761 1.70886
0.17 1 2.05234 2.05234 2.96987 2.05234 3.37987e-09 3.37987e-09 0.917527 2.05234 -8.88178e-16 -8.88178e-16 0.917527 1.66744
0.18 1 2.0265 2.0265 2.98463 2.0265 0 0 0.95813 2.0265 0 0 0.95813 1.62683
0.19 1 2.00098 2.00098 2.99893 2.00098 2.08902e-07 2.08902e-07 0.997946 2.00098 -8.88178e-16 -8.88178e-16 0.997946 1.58702
0.2 1 1.97579 1.97579 3.0128 1.97579 -2.22045e-16 -2.22045e-16 1.03701 1.97579 0 0 1.03701 1.54795
0.21 1 1.9509 1.9509 3.02626 1.9509 2.22045e-16 2.22045e-16 1.07535 1.9509 6.66134e-16 6.66134e-16 1.07535 1.50961
0.22 1 1.92631 1.92631 3.03931 1.92631 -6.66134e-16 -6.66134e-16 1.113 1.92631 -2.22045e-16 -2.22045e-16 1.113 1.47196
0.23 1 1.902 1.902 3.05198 1.902 1.11022e-15 1.11022e-15 1.14998 1.902 0 0 1.14998 1.43498
0.24 1 1.87797 1.87797 3.06428 1.87797 6.66134e-16 6.66134e-16 1.18631 1.87797 4.44089e-16 4.44089e-16 1.18631 1.39865
0.25 1 1.85421 1.85421 3.07623 1.85421 4.44089e-16 4.44089e-16 1.22202 1.85421 -2.22045e-16 -2.22045e-16 1.22202 1.36294
0.26 1 1.83071 1.83071 3.08783 1.83071 -8.88178e-16 -8.88178e-16 1.25712 1.83071 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 1 1.80746 1.80746 3.09909 1.80746 2.22045e-16 2.22045e-16 1.29163 1.80746 0 0 1.29163 1.29334
0.28 1 1.78447 1.78447 3.11003 1.78447 2.22045e-16 2.22045e-16 1.32556 1.78447 6.66134e-16 6.66134e-16 1.32556 1.2594
0.29 1 1.76172 1.76172 3.12065 1.76172 2.22045e-16 2.22045e-16 1.35893 1.76172 -6.66134e-16 -6.66134e-16 1.35893 1.22603
0.3 1 1.7392 1.7392 3.13096 1.7392 6.66134e-16 6.66134e-16 1.39176 1.7392 0 0 1.39176 1.1932
0.31 1 1.71692 1.71692 3.14097 1.71692 1.53007e-06 1.53007e-06 1.42405 1.71692 2.22045e-16 2.22045e-16 1.42405 1.16091
0.32 1 1.69487 1.69487 3.15069 1.69487 4.44089e-16 4.44089e-16 1.45582 1.69487 2.22045e-16 2.22045e-16 1.45582 1.12914
0.33 1 1.67305 1.67305 3.16012 1.67305 0 0 1.48708 1.67305 -4.44089e-16 -4.44089e-16 1.48708 1.09788
0.34 1 1.65144 1.65144 3.16928 1.65144 0 0 1.51783 1.65144 2.22045e-16 2.22045e-16 1.51783 1.06713
0.35 1 1.63006 1.63006 3.17815 1.63006 4.44089e-16 4.44089e-16 1.54809 1.63006 -6.66134e-16 -6.66134e-16 1.54809 1.03687
0.36 1 1.60889 1.60889 3.18676 1.60889 -2.22045e-16 -2.22045e-16 1.57787 1.60889 0 0 1.57787 1.00709
0.37 1 1.58793 1.58793 3.1951 1.58793 8.88178e-16 8.88178e-16 1.60717 1.58793 0 0 1.60717 0.977794
0.38 1 1.56719 1.56719 3.20319 1.56719 4.44089e-16 4.44089e-16 1.636 1.56719 8.88178e-16 8.88178e-16 1.636 0.948966
0.39 1 1.54665 1.54665 3.21102 1.54665 4.44089e-16 4.44089e-16 1.66436 1.54665 4.44089e-16 4.44089e-16 1.66436 0.9206
0.4 1 1.52632 1.52632 3.21859 1.52632 2.22045e-16 2.22045e-16 1.69227 1.52632 -6.66134e-16 -6.66134e-16 1.69227 0.892691
0.41 1 1.50619 1.50619 3.22592 1.50619 4.44089e-16 4.44089e-16 1.71973 1.50619 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 1 1.48627 1.48627 3.23301 1.48627 4.44089e-16 4.44089e-16 1.74674 1.48627 2.22045e-16 2.22045e-16 1.74674 0.83822
0.43 1 1.46655 1.46655 3.23986 1.46655 6.66134e-16 6.66134e-16 1.77332 1.46655 2.22045e-16 2.22045e-16 1.77332 0.811647
0.44 1 1.44702 1.44702 3.24647 1.44702 4.24351e-07 4.24351e-07 1.79945 1.44702 -2.22045e-16 -2.22045e-16 1.79945 0.785511
0.45 1 1.42769 1.42769 3.25285 1.42769 4.44089e-16 4.44089e-16 1.82516 1.42769 4.44089e-16 4.44089e-16 1.82516 0.759805
0.46 1 1.40856 1.40856 3.259 1.40856 2.22045e-16 2.22045e-16 1.85043 1.40856 0 0 1.85043 0.734528
0.47 1 1.38963 1.38963 3.26492 1.38963 0 0 1.87529 1.38963 -4.44089e-16 -4.44089e-16 1.87529 0.709674
0.48 1 1.37089 1.37089 3.27061 1.37089 2.22045e-16 2.22045e-16 1.89972 1.37089 4.44089e-16 4.44089e-16 1.89972 0.685241
0.49 1 1.35234 1.35234 3.27608 1.35234 8.88178e-16 8.88178e-16 1.92374 1.35234 6.66134e-16 6.66134e-16 1.92374 0.661225
0.5 1 1.33399 1.33399 3.28133 1.33399 6.66134e-16 6.66134e-16 1.94734 1.33399 0 0 1.94734 0.637624
0.51 1 1.31583 1.31583 3.28636 1.31583 1.89575e-07 1.89575e-07 1.97053 1.31583 4.44089e-16 4.44089e-16 1.97053 0.614435
0.52 1 1.29787 1.29787 3.29117 1.29786 1.2903e-06 1.2903e-06 1.99331 1.29787 2.22045e-16 2.22045e-16 1.99331 0.591656
0.53 1 1.28009 1.28009 3.29577 1.28009 -4.44089e-16 -4.44089e-16 2.01568 1.28009 -2.22045e-16 -2.22045e-16 2.01568 0.569285
0.54 1 1.26251 1.26251 3.30015 1.26251 2.22045e-16 2.22045e-16 2.03764 1.26251 -8.88178e-16 -8.88178e-16 2.03764 0.54732
0.55 1 1.24512 1.24512 3.30433 1.24512 6.66134e-16 6.66134e-16 2.0592 1.24512 -2.22045e-16 -2.22045e-16 2.0592 0.525761
0.56 1 1.22793 1.22793 3.30829 1.22793 -4.44089e-16 -4.44089e-16 2.08036 1.22793 -4.44089e-16 -4.44089e-16 2.08036 0.504604
0.57 1 1.21093 1.21093 3.31204 1.21093 2.22045e-16 2.22045e-16 2.10111 1.21093 -2.22045e-16 -2.22045e-16 2.10111 0.483851
0.58 1 1.19412 1.19412 3.31558 1.19412 6.66134e-16 6.66134e-16 2.12146 1.19412 0 0 2.12146 0.463499
0.59 1 1.1775 1.1775 3.31892 1.1775 2.22045e-16 2.22045e-16 2.14141 1.1775 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 1 1.16108 1.16108 3.32205 1.16108 4.44089e-16 4.44089e-16 2.16096 1.16108 4.44089e-16 4.44089e-16 2.16096 0.423998
0.61 1 1.14486 1.14486 3.32497 1.14486 6.66134e-16 6.66134e-16 2.18011 1.14486 0 0 2.18011 0.404849
0.62 1 1.12883 1.12883 3.32769 1.12883 -2.22045e-16 -2.22045e-16 2.19886 1.12883 -4.44089e-16 -4.44089e-16 2.19886 0.386101
0.63 1 1.11299 1.11299 3.3302 1.11299 4.44089e-16 4.44089e-16 2.21721 1.11299 2.22045e-16 2.22045e-16 2.21721 0.367754
0.64 1 1.09736 1.09736 3.33251 1.09736 0 0 2.23515 1.09736 0 0 2.23515 0.349809
0.65 1 1.08192 1.08192 3.33462 1.08192 4.44089e-16 4.44089e-16 2.2527 1.08192 2.22045e-16 2.22045e-16 2.2527 0.332267
0.66 1 1.06669 1.06669 3.33652 1.06669 0 0 2.26983 1.06669 -2.22045e-16 -2.22045e-16 2.26983 0.315128
0.67 1 1.05165 1.05165 3.33822 1.05165 0 0 2.28657 1.05165 0 0 2.28657 0.298393
0.68 1 1.03682 1.03682 3.33972 1.03682 4.44089e-16 4.44089e-16 2.3029 1.03682 8.88178e-16 8.88178e-16 2.3029 0.282065
0.69 1 1.0222 1.0222 3.34101 1.0222 4.44089e-16 4.44089e-16 2.31882 1.0222 -6.66134e-16 -6.66134e-16 2.31882 0.266146
0.7 1 1.00778 1.00778 3.34211 1.00778 2.60486e-07 2.60486e-07 2.33433 1.00778 0 0 2.33433 0.250636
0.71 1 0.99357 0.99357 3.34299 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.235538
0.72 1 0.979572 0.979572 3.34368 0.979572 7.6275e-11 7.6275e-11 2.36411 0.979572 -5.55112e-16 -5.55112e-16 2.36411 0.220855
0.73 1 0.965788 0.965788 3.34416 0.965788 4.44089e-16 4.44089e-16 2.37837 0.965788 4.44089e-16 4.44089e-16 2.37837 0.20659
0.74 1 0.952219 0.952219 3.34444 0.952219 0 0 2.39222 0.952219 -1.11022e-16 -1.11022e-16 2.39222 0.192745
0.75 1 0.938869 0.938869 3.34451 0.938869 3.33067e-16 3.33067e-16 2.40564 0.938869 -1.11022e-16 -1.11022e-16 2.40564 0.179323
0.76 1 0.925741 0.925741 3.34437 0.925741 5.55112e-16 5.55112e-16 2.41863 0.925741 0 0 2.41863 0.16633
0.77 1 0.912837 0.912837 3.34403 0.912837 5.55112e-16 5.55112e-16 2.43119 0.912837 -3.33067e-16 -3.33067e-16 2.43119 0.153768
0.78 1 0.900161 0.900161 3.34348 0.900161 2.22045e-16 2.22045e-16 2.44332 0.900161 2.22045e-16 2.22045e-16 2.44332 0.141641
0.79 1 0.887716 0.887716 3.34272 0.887716 2.4899e-07 2.4899e-07 2.45501 0.887716 -3.33067e-16 -3.33067e-16 2.45501 0.129955
0.8 1 0.875506 0.875506 3.34175 0.875506 4.44089e-16 4.44089e-16 2.46625 0.875506 2.22045e-16 2.22045e-16 2.46625 0.118715
0.81 1 0.863535 0.863535 3.34057 0.863535 6.20144e-08 6.20144e-08 2.47704 0.863535 1.11022e-16 1.11022e-16 2.47704 0.107925
0.82 1 0.851807 0.851807 3.33918 0.851807 5.55112e-16 5.55112e-16 2.48737 0.851807 0 0 2.48737 0.097592
0.83 1 0.840327 0.840327 3.33757 0.840327 -1.11022e-16 -1.11022e-16 2.49724 0.840327 2.22045e-16 2.22045e-16 2.49724 0.087722
0.84 1 0.8291 0.8291 3.33574 0.8291 2.22045e-16 2.22045e-16 2.50664 0.8291 -6.66134e-16 -6.66134e-16 2.50664 0.0783219
0.85 1 0.81813 0.81813 3.33369 0.81813 3.33067e-16 3.33067e-16 2.51556 0.81813 -1.11022e-16 -1.11022e-16 2.51556 0.069399
0.86 1 0.807423 0.807423 3.33142 0.807423 -3.33067e-16 -3.33067e-16 2.524 0.807423 -5.55112e-16 -5.55112e-16 2.524 0.060961
0.87 1 0.796985 0.796985 3.32893 0.796985 3.33067e-16 3.33067e-16 2.53195 0.796985 0 0 2.53195 0.0530165
0.88 1 0.786823 0.786823 3.32621 0.786823 5.55112e-16 5.55112e-16 2.53939 0.786823 0 0 2.53939 0.0455745
0.89 1 0.776942 0.776942 3.32326 0.776942 -1.11022e-16 -1.11022e-16 2.54632 0.776942 -2.22045e-16 -2.22045e-16 2.54632 0.0386449
0.9 1 0.767351 0.767351 3.32008 0.767351 2.22045e-16 2.22045e-16 2.55272 0.767351 0 0 2.55272 0.0322383
0.91 1 0.758058 0.758058 3.31665 0.758058 1.11022e-16 1.11022e-16 2.5586 0.758058 -2.22045e-16 -2.22045e-16 2.5586 0.0263661
0.92 1 0.749069 0.749069 3.31299 0.749069 0 0 2.56392 0.749069 1.11022e-16 1.11022e-16 2.56392 0.0210407
0.93 1 0.740396 0.740396 3.30908 0.740396 5.55112e-16 5.55112e-16 2.56869 0.740396 -4.44089e-16 -4.44089e-16 2.56869 0.0162754
0.94 1 0.732047 0.732047 3.30493 0.732047 5.55112e-16 5.55112e-16 2.57288 0.732047 1.11022e-16 1.11022e-16 2.57288 0.0120848
0.95 1 0.724034 0.724034 3.30051 0.724034 1.11022e-16 1.11022e-16 2.57648 0.724034 0 0 2.57648 0.00848456
0.96 1 0.716367 0.716367 3.29584 0.716367 3.91677e-07 3.91677e-07 2.57947 0.716367 -2.22045e-16 -2.22045e-16 2.57947 0.00549193
0.97 1 0.70906 0.70906 3.2909 0.70906 0 0 2.58184 0.70906 1.11022e-16 1.11022e-16 2.58184 0.00312562
0.98 1 0.702126 0.702126 3.28568 0.702126 2.22045e-16 2.22045e-16 2.58356 0.702126 -1.11022e-16 -1.11022e-16 2.58356 0.00140613
0.99 1 0.69558 0.69558 3.28019 0.69558 2.40883e-07 2.40883e-07 2.58461 0.69558 0 0 2.58461 0.000355987

==> data/dice1.dat <==
0 1 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 1 2.53955 2.53955 2.62843 2.53955 -8.88178e-16 -8.88178e-16 0.088879 2.53955 -1.33227e-15 -1.33227e-15 0.088879 2.49608
0.02 1 2.50087 2.50087 2.66186 2.50087 4.44089e-16 4.44089e-16 0.16099 2.50087 1.33227e-15 1.33227e-15 0.16099 2.42397
0.03 1 2.46475 2.46475 2.69146 2.46475 4.44089e-16 4.44089e-16 0.226709 2.46475 4.44089e-16 4.44089e-16 0.226709 2.35825
0.04 1 2.43032 2.43032 2.71856 2.43032 4.44089e-16 4.44089e-16 0.28824 2.43032 4.44089e-16 4.44089e-16 0.28824 2.29672
0.05 1 2.39716 2.39716 2.74379 2.39716 0 0 0.346629 2.39716 4.44089e-16 4.44089e-16 0.346629 2.23833
0.06 1 2.36503 2.36503 2.76752 2.36503 -4.44089e-16 -4.44089e-16 0.402493 2.36503 -8.88178e-16 -8.88178e-16 0.402493 2.18247
0.07 1 2.33376 2.33376 2.79 2.33376 4.44089e-16 4.44089e-16 0.456239 2.33376 -4.44089e-16 -4.44089e-16 0.456239 2.12872
0.08 1 2.30323 2.30323 2.81139 2.30323 8.88178e-16 8.88178e-16 0.508155 2.30323 4.44089e-16 4.44089e-16 0.508155 2.07681
0.09 1 2.27337 2.27337 2.83182 2.27337 4.44089e-16 4.44089e-16 0.558456 2.27337 0 0 0.558456 2.02651
0.1 1 2.2441 2.2441 2.85141 2.2441 0 0 0.607311 2.2441 0 0 0.607311 1.97765
0.11 1 2.21537 2.21537 2.87022 2.21537 0 0 0.654852 2.21537 4.44089e-16 4.44089e-16 0.654852 1.93011
0.12 1 2.18713 2.18713 2.88832 2.18713 2.87292e-09 2.87292e-09 0.701188 2.18713 -4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 1 2.15936 2.15936 2.90577 2.15936 0 0 0.74641 2.15936 -1.77636e-15 -1.77636e-15 0.74641 1.83855
0.14 1 2.13202 2.13202 2.92261 2.13202 1.77636e-15 1.77636e-15 0.790594 2.13202 0 0 0.790594 1.79437
0.15 1 2.10508 2.10508 2.93889 2.10508 0 0 0.833805 2.10508 0 0 0.833805 1.75116
0.16 1 2.07853 2.07853 2.95463 2.07853 -4.44089e-16 -4.44089e-16 0.8761 2.07853 -8.88178e-16 -8.88178e-16 0.8761 1.70886
0.17 1 2.05234 2.05234 2.96987 2.05234 3.37987e-09 3.37987e-09 0.917527 2.05234 -8.88178e-16 -8.88178e-16 0.917527 1.66744
0.18 1 2.0265 2.0265 2.98463 2.0265 0 0 0.95813 2.0265 0 0 0.95813 1.62683
0.19 1 2.00098 2.00098 2.99893 2.00098 2.08902e-07 2.08902e-07 0.997946 2.00098 -8.88178e-16 -8.88178e-16 0.997946 1.58702
0.2 1 1.97579 1.97579 3.0128 1.97579 -2.22045e-16 -2.22045e-16 1.03701 1.97579 0 0 1.03701 1.54795
0.21 1 1.9509 1.9509 3.02626 1.9509 2.22045e-16 2.22045e-16 1.07535 1.9509 6.66134e-16 6.66134e-16 1.07535 1.50961
0.22 1 1.92631 1.92631 3.03931 1.92631 -6.66134e-16 -6.66134e-16 1.113 1.92631 -2.22045e-16 -2.22045e-16 1.113 1.47196
0.23 1 1.902 1.902 3.05198 1.902 1.11022e-15 1.11022e-15 1.14998 1.902 0 0 1.14998 1.43498
0.24 1 1.87797 1.87797 3.06428 1.87797 6.66134e-16 6.66134e-16 1.18631 1.87797 4.44089e-16 4.44089e-16 1.18631 1.39865
0.25 1 1.85421 1.85421 3.07623 1.85421 4.44089e-16 4.44089e-16 1.22202 1.85421 -2.22045e-16 -2.22045e-16 1.22202 1.36294
0.26 1 1.83071 1.83071 3.08783 1.83071 -8.88178e-16 -8.88178e-16 1.25712 1.83071 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 1 1.80746 1.80746 3.09909 1.80746 2.22045e-16 2.22045e-16 1.29163 1.80746 0 0 1.29163 1.29334
0.28 1 1.78447 1.78447 3.11003 1.78447 2.22045e-16 2.22045e-16 1.32556 1.78447 6.66134e-16 6.66134e-16 1.32556 1.2594
0.29 1 1.76172 1.76172 3.12065 1.76172 2.22045e-16 2.22045e-16 1.35893 1.76172 -6.66134e-16 -6.66134e-16 1.35893 1.22603
0.3 1 1.7392 1.7392 3.13096 1.7392 6.66134e-16 6.66134e-16 1.39176 1.7392 0 0 1.39176 1.1932
0.31 1 1.71692 1.71692 3.14097 1.71692 1.53007e-06 1.53007e-06 1.42405 1.71692 2.22045e-16 2.22045e-16 1.42405 1.16091
0.32 1 1.69487 1.69487 3.15069 1.69487 4.44089e-16 4.44089e-16 1.45582 1.69487 2.22045e-16 2.22045e-16 1.45582 1.12914
0.33 1 1.67305 1.67305 3.16012 1.67305 0 0 1.48708 1.67305 -4.44089e-16 -4.44089e-16 1.48708 1.09788
0.34 1 1.65144 1.65144 3.16928 1.65144 0 0 1.51783 1.65144 2.22045e-16 2.22045e-16 1.51783 1.06713
0.35 1 1.63006 1.63006 3.17815 1.63006 4.44089e-16 4.44089e-16 1.54809 1.63006 -6.66134e-16 -6.66134e-16 1.54809 1.03687
0.36 1 1.60889 1.60889 3.18676 1.60889 -2.22045e-16 -2.22045e-16 1.57787 1.60889 0 0 1.57787 1.00709
0.37 1 1.58793 1.58793 3.1951 1.58793 8.88178e-16 8.88178e-16 1.60717 1.58793 0 0 1.60717 0.977794
0.38 1 1.56719 1.56719 3.20319 1.56719 4.44089e-16 4.44089e-16 1.636 1.56719 8.88178e-16 8.88178e-16 1.636 0.948966
0.39 1 1.54665 1.54665 3.21102 1.54665 4.44089e-16 4.44089e-16 1.66436 1.54665 4.44089e-16 4.44089e-16 1.66436 0.9206
0.4 1 1.52632 1.52632 3.21859 1.52632 2.22045e-16 2.22045e-16 1.69227 1.52632 -6.66134e-16 -6.66134e-16 1.69227 0.892691
0.41 1 1.50619 1.50619 3.22592 1.50619 4.44089e-16 4.44089e-16 1.71973 1.50619 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 1 1.48627 1.48627 3.23301 1.48627 4.44089e-16 4.44089e-16 1.74674 1.48627 2.22045e-16 2.22045e-16 1.74674 0.83822
0.43 1 1.46655 1.46655 3.23986 1.46655 6.66134e-16 6.66134e-16 1.77332 1.46655 2.22045e-16 2.22045e-16 1.77332 0.811647
0.44 1 1.44702 1.44702 3.24647 1.44702 4.24351e-07 4.24351e-07 1.79945 1.44702 -2.22045e-16 -2.22045e-16 1.79945 0.785511
0.45 1 1.42769 1.42769 3.25285 1.42769 4.44089e-16 4.44089e-16 1.82516 1.42769 4.44089e-16 4.44089e-16 1.82516 0.759805
0.46 1 1.40856 1.40856 3.259 1.40856 2.22045e-16 2.22045e-16 1.85043 1.40856 0 0 1.85043 0.734528
0.47 1 1.38963 1.38963 3.26492 1.38963 0 0 1.87529 1.38963 -4.44089e-16 -4.44089e-16 1.87529 0.709674
0.48 1 1.37089 1.37089 3.27061 1.37089 2.22045e-16 2.22045e-16 1.89972 1.37089 4.44089e-16 4.44089e-16 1.89972 0.685241
0.49 1 1.35234 1.35234 3.27608 1.35234 8.88178e-16 8.88178e-16 1.92374 1.35234 6.66134e-16 6.66134e-16 1.92374 0.661225
0.5 1 1.33399 1.33399 3.28133 1.33399 6.66134e-16 6.66134e-16 1.94734 1.33399 0 0 1.94734 0.637624
0.51 1 1.31583 1.31583 3.28636 1.31583 1.89575e-07 1.89575e-07 1.97053 1.31583 4.44089e-16 4.44089e-16 1.97053 0.614435
0.52 1 1.29787 1.29787 3.29117 1.29786 1.2903e-06 1.2903e-06 1.99331 1.29787 2.22045e-16 2.22045e-16 1.99331 0.591656
0.53 1 1.28009 1.28009 3.29577 1.28009 -4.44089e-16 -4.44089e-16 2.01568 1.28009 -2.22045e-16 -2.22045e-16 2.01568 0.569285
0.54 1 1.26251 1.26251 3.30015 1.26251 2.22045e-16 2.22045e-16 2.03764 1.26251 -8.88178e-16 -8.88178e-16 2.03764 0.54732
0.55 1 1.24512 1.24512 3.30433 1.24512 6.66134e-16 6.66134e-16 2.0592 1.24512 -2.22045e-16 -2.22045e-16 2.0592 0.525761
0.56 1 1.22793 1.22793 3.30829 1.22793 -4.44089e-16 -4.44089e-16 2.08036 1.22793 -4.44089e-16 -4.44089e-16 2.08036 0.504604
0.57 1 1.21093 1.21093 3.31204 1.21093 2.22045e-16 2.22045e-16 2.10111 1.21093 -2.22045e-16 -2.22045e-16 2.10111 0.483851
0.58 1 1.19412 1.19412 3.31558 1.19412 6.66134e-16 6.66134e-16 2.12146 1.19412 0 0 2.12146 0.463499
0.59 1 1.1775 1.1775 3.31892 1.1775 2.22045e-16 2.22045e-16 2.14141 1.1775 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 1 1.16108 1.16108 3.32205 1.16108 4.44089e-16 4.44089e-16 2.16096 1.16108 4.44089e-16 4.44089e-16 2.16096 0.423998
0.61 1 1.14486 1.14486 3.32497 1.14486 6.66134e-16 6.66134e-16 2.18011 1.14486 0 0 2.18011 0.404849
0.62 1 1.12883 1.12883 3.32769 1.12883 -2.22045e-16 -2.22045e-16 2.19886 1.12883 -4.44089e-16 -4.44089e-16 2.19886 0.386101
0.63 1 1.11299 1.11299 3.3302 1.11299 4.44089e-16 4.44089e-16 2.21721 1.11299 2.22045e-16 2.22045e-16 2.21721 0.367754
0.64 1 1.09736 1.09736 3.33251 1.09736 0 0 2.23515 1.09736 0 0 2.23515 0.349809
0.65 1 1.08192 1.08192 3.33462 1.08192 4.44089e-16 4.44089e-16 2.2527 1.08192 2.22045e-16 2.22045e-16 2.2527 0.332267
0.66 1 1.06669 1.06669 3.33652 1.06669 0 0 2.26983 1.06669 -2.22045e-16 -2.22045e-16 2.26983 0.315128
0.67 1 1.05165 1.05165 3.33822 1.05165 0 0 2.28657 1.05165 0 0 2.28657 0.298393
0.68 1 1.03682 1.03682 3.33972 1.03682 4.44089e-16 4.44089e-16 2.3029 1.03682 8.88178e-16 8.88178e-16 2.3029 0.282065
0.69 1 1.0222 1.0222 3.34101 1.0222 4.44089e-16 4.44089e-16 2.31882 1.0222 -6.66134e-16 -6.66134e-16 2.31882 0.266146
0.7 1 1.00778 1.00778 3.34211 1.00778 2.60486e-07 2.60486e-07 2.33433 1.00778 0 0 2.33433 0.250636
0.71 1 0.99357 0.99357 3.34299 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.99357 -1.11022e-16 -1.11022e-16 2.34942 0.235538
0.72 1 0.979572 0.979572 3.34368 0.979572 7.6275e-11 7.6275e-11 2.36411 0.979572 -5.55112e-16 -5.55112e-16 2.36411 0.220855
0.73 1 0.965788 0.965788 3.34416 0.965788 4.44089e-16 4.44089e-16 2.37837 0.965788 4.44089e-16 4.44089e-16 2.37837 0.20659
0.74 1 0.952219 0.952219 3.34444 0.952219 0 0 2.39222 0.952219 -1.11022e-16 -1.11022e-16 2.39222 0.192745
0.75 1 0.938869 0.938869 3.34451 0.938869 3.33067e-16 3.33067e-16 2.40564 0.938869 -1.11022e-16 -1.11022e-16 2.40564 0.179323
0.76 1 0.925741 0.925741 3.34437 0.925741 5.55112e-16 5.55112e-16 2.41863 0.925741 0 0 2.41863 0.16633
0.77 1 0.912837 0.912837 3.34403 0.912837 5.55112e-16 5.55112e-16 2.43119 0.912837 -3.33067e-16 -3.33067e-16 2.43119 0.153768
0.78 1 0.900161 0.900161 3.34348 0.900161 2.22045e-16 2.22045e-16 2.44332 0.900161 2.22045e-16 2.22045e-16 2.44332 0.141641
0.79 1 0.887716 0.887716 3.34272 0.887716 2.4899e-07 2.4899e-07 2.45501 0.887716 -3.33067e-16 -3.33067e-16 2.45501 0.129955
0.8 1 0.875506 0.875506 3.34175 0.875506 4.44089e-16 4.44089e-16 2.46625 0.875506 2.22045e-16 2.22045e-16 2.46625 0.118715
0.81 1 0.863535 0.863535 3.34057 0.863535 6.20144e-08 6.20144e-08 2.47704 0.863535 1.11022e-16 1.11022e-16 2.47704 0.107925
0.82 1 0.851807 0.851807 3.33918 0.851807 5.55112e-16 5.55112e-16 2.48737 0.851807 0 0 2.48737 0.097592
0.83 1 0.840327 0.840327 3.33757 0.840327 -1.11022e-16 -1.11022e-16 2.49724 0.840327 2.22045e-16 2.22045e-16 2.49724 0.087722
0.84 1 0.8291 0.8291 3.33574 0.8291 2.22045e-16 2.22045e-16 2.50664 0.8291 -6.66134e-16 -6.66134e-16 2.50664 0.0783219
0.85 1 0.81813 0.81813 3.33369 0.81813 3.33067e-16 3.33067e-16 2.51556 0.81813 -1.11022e-16 -1.11022e-16 2.51556 0.069399
0.86 1 0.807423 0.807423 3.33142 0.807423 -3.33067e-16 -3.33067e-16 2.524 0.807423 -5.55112e-16 -5.55112e-16 2.524 0.060961
0.87 1 0.796985 0.796985 3.32893 0.796985 3.33067e-16 3.33067e-16 2.53195 0.796985 0 0 2.53195 0.0530165
0.88 1 0.786823 0.786823 3.32621 0.786823 5.55112e-16 5.55112e-16 2.53939 0.786823 0 0 2.53939 0.0455745
0.89 1 0.776942 0.776942 3.32326 0.776942 -1.11022e-16 -1.11022e-16 2.54632 0.776942 -2.22045e-16 -2.22045e-16 2.54632 0.0386449
0.9 1 0.767351 0.767351 3.32008 0.767351 2.22045e-16 2.22045e-16 2.55272 0.767351 0 0 2.55272 0.0322383
0.91 1 0.758058 0.758058 3.31665 0.758058 1.11022e-16 1.11022e-16 2.5586 0.758058 -2.22045e-16 -2.22045e-16 2.5586 0.0263661
0.92 1 0.749069 0.749069 3.31299 0.749069 0 0 2.56392 0.749069 1.11022e-16 1.11022e-16 2.56392 0.0210407
0.93 1 0.740396 0.740396 3.30908 0.740396 5.55112e-16 5.55112e-16 2.56869 0.740396 -4.44089e-16 -4.44089e-16 2.56869 0.0162754
0.94 1 0.732047 0.732047 3.30493 0.732047 5.55112e-16 5.55112e-16 2.57288 0.732047 1.11022e-16 1.11022e-16 2.57288 0.0120848
0.95 1 0.724034 0.724034 3.30051 0.724034 1.11022e-16 1.11022e-16 2.57648 0.724034 0 0 2.57648 0.00848456
0.96 1 0.716367 0.716367 3.29584 0.716367 3.91677e-07 3.91677e-07 2.57947 0.716367 -2.22045e-16 -2.22045e-16 2.57947 0.00549193
0.97 1 0.70906 0.70906 3.2909 0.70906 0 0 2.58184 0.70906 1.11022e-16 1.11022e-16 2.58184 0.00312562
0.98 1 0.702126 0.702126 3.28568 0.702126 2.22045e-16 2.22045e-16 2.58356 0.702126 -1.11022e-16 -1.11022e-16 2.58356 0.00140613
0.99 1 0.69558 0.69558 3.28019 0.69558 2.40883e-07 2.40883e-07 2.58461 0.69558 0 0 2.58461 0.000355987

==> data/dice2.dat <==
0 2 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 2 2.55816 2.55816 2.64704 2.52395 0.0342119 0.0342119 0.0546672 2.55816 -8.88178e-16 -8.88178e-16 0.088879 2.49608
0.02 2 2.53472 2.53472 2.69571 2.47298 0.0617362 0.0617362 0.0992542 2.53472 -1.33227e-15 -1.33227e-15 0.16099 2.42397
0.03 2 2.51257 2.51257 2.73928 2.42586 0.0867129 0.0867129 0.139996 2.51257 -8.88178e-16 -1.33227e-15 0.226709 2.35825
0.04 2 2.49128 2.49128 2.77952 2.38124 0.110042 0.110042 0.178198 2.49128 0 0 0.28824 2.29672
0.05 2 2.47063 2.47063 2.81726 2.33851 0.132116 0.132116 0.214513 2.47063 -8.88178e-16 -4.44089e-16 0.346629 2.23833
0.06 2 2.4505 2.4505 2.85299 2.29729 0.153204 0.153204 0.249289 2.4505 -1.33227e-15 -1.33227e-15 0.402493 2.18247
0.07 2 2.4308 2.4308 2.88704 2.25734 0.173463 0.173463 0.282776 2.4308 1.33227e-15 1.33227e-15 0.456239 2.12872
0.08 2 2.41149 2.41149 2.91964 2.21848 0.193008 0.193008 0.315147 2.41149 0 0 0.508155 2.07681
0.09 2 2.39251 2.39251 2.95097 2.18059 0.211926 0.211926 0.346531 2.39251 0 0 0.558456 2.02651
0.1 2 2.37384 2.37384 2.98115 2.14356 0.23028 0.23028 0.377031 2.37384 1.77636e-15 1.33227e-15 0.607311 1.97765
0.11 2 2.35545 2.35545 3.0103 2.10732 0.248129 0.248129 0.406723 2.35545 8.88178e-16 8.88178e-16 0.654852 1.93011
0.12 2 2.33731 2.33731 3.0385 2.0717 0.265616 0.265616 0.435573 2.33731 8.88178e-16 4.44089e-16 0.701188 1.88377
0.13 2 2.31942 2.31942 3.06583 2.03694 0.282473 0.282473 0.463937 2.31942 -4.44089e-16 4.44089e-16 0.74641 1.83855
0.14 2 2.30174 2.30174 3.09234 2.00256 0.29918 0.29918 0.491414 2.30174 -4.44089e-16 0 0.790594 1.79437
0.15 2 2.28428 2.28428 3.11809 1.96905 0.315228 0.315228 0.518577 2.28428 -1.33227e-15 -2.22045e-15 0.833805 1.75116
0.16 2 2.26702 2.26702 3.14312 1.93594 0.331074 0.331074 0.545026 2.26702 -2.22045e-15 -2.22045e-15 0.8761 1.70886
0.17 2 2.24995 2.24995 3.16747 1.90335 0.346593 0.346593 0.570934 2.24995 0 0 0.917527 1.66744
0.18 2 2.23306 2.23306 3.19118 1.87125 0.361802 0.361802 0.596328 2.23306 0 0 0.95813 1.62683
0.19 2 2.21634 2.21634 3.21429 1.83962 0.376717 0.376717 0.621229 2.21634 -1.33227e-15 -1.33227e-15 0.997946 1.58702
0.2 2 2.19979 2.19979 3.2368 1.80844 0.391352 0.391352 0.645659 2.19979 8.88178e-16 1.33227e-15 1.03701 1.54795
0.21 2 2.18341 2.18341 3.25876 1.77769 0.405719 0.405719 0.669634 2.18341 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 2 2.16718 2.16718 3.28018 1.74735 0.41983 0.41983 0.693172 2.16718 -1.77636e-15 -1.77636e-15 1.113 1.47196
0.23 2 2.15111 2.15111 3.30109 1.71741 0.433695 0.433695 0.716286 2.15111 1.33227e-15 1.33227e-15 1.14998 1.43498
0.24 2 2.13518 2.13518 3.32149 1.68786 0.447323 0.447323 0.738991 2.13518 8.88178e-16 8.88178e-16 1.18631 1.39865
0.25 2 2.1194 2.1194 3.34142 1.65867 0.460723 0.460723 0.761297 2.1194 8.88178e-16 8.88178e-16 1.22202 1.36294
0.26 2 2.10376 2.10376 3.36088 1.62985 0.473903 0.473903 0.783216 2.10376 -4.44089e-16 -8.88178e-16 1.25712 1.32784
0.27 2 2.08825 2.08825 3.37988 1.60139 0.486869 0.486869 0.804758 2.08825 -8.88178e-16 -8.88178e-16 1.29163 1.29334
0.28 2 2.07289 2.07289 3.39845 1.57326 0.499628 0.499628 0.825932 2.07289 4.44089e-16 0 1.32556 1.2594
0.29 2 2.05765 2.05765 3.41659 1.54547 0.512188 0.512188 0.846746 2.05765 1.33227e-15 1.33227e-15 1.35893 1.22603
0.3 2 2.04255 2.04255 3.43431 1.518 0.524552 0.524552 0.867208 2.04255 4.44089e-16 4.44089e-16 1.39176 1.1932
0.31 2 2.02757 2.02757 3.45163 1.49085 0.536727 0.536727 0.887325 2.02757 0 0 1.42405 1.16091
0.32 2 2.01272 2.01272 3.46855 1.46401 0.548717 0.548717 0.907105 2.01272 0 0 1.45582 1.12914
0.33 2 1.998 1.998 3.48508 1.43747 0.560527 0.560527 0.926551 1.998 -6.66134e-16 -6.66134e-16 1.48708 1.09788
0.34 2 1.9834 1.9834 3.50123 1.41124 0.572162 0.572162 0.945671 1.9834 2.22045e-16 2.22045e-16 1.51783 1.06713
0.35 2 1.96892 1.96892 3.51701 1.38529 0.583624 0.583624 0.964469 1.96892 -1.55431e-15 -1.55431e-15 1.54809 1.03687
0.36 2 1.95456 1.95456 3.53243 1.35964 0.594919 0.594919 0.98295 1.95456 0 0 1.57787 1.00709
0.37 2 1.94032 1.94032 3.54749 1.33427 0.60605 0.60605 1.00112 1.94032 6.66134e-16 6.66134e-16 1.60717 0.977794
0.38 2 1.9262 1.9262 3.5622 1.30918 0.617019 0.617019 1.01898 1.9262 4.44089e-16 4.44089e-16 1.636 0.948966
0.39 2 1.9122 1.9122 3.57656 1.28437 0.627829 0.627829 1.03653 1.9122 -4.44089e-16 -4.44089e-16 1.66436 0.9206
0.4 2 1.89831 1.89831 3.59058 1.25982 0.638485 0.638485 1.05379 1.89831 -6.66134e-16 -8.88178e-16 1.69227 0.892691
0.41 2 1.88454 1.88454 3.60427 1.23555 0.648988 0.648988 1.07074 1.88454 0 -4.44089e-16 1.71973 0.865232
0.42 2 1.87088 1.87088 3.61763 1.21154 0.659341 0.659341 1.0874 1.87088 1.33227e-15 8.88178e-16 1.74674 0.83822
0.43 2 1.85734 1.85734 3.63066 1.1878 0.669546 0.669546 1.10377 1.85734 4.44089e-16 1.9984e-15 1.77332 0.811647
0.44 2 1.84392 1.84392 3.64337 1.16431 0.679606 0.679606 1.11985 1.84392 8.88178e-16 2.22045e-16 1.79945 0.785511
0.45 2 1.83061 1.83061 3.65577 1.14108 0.689525 0.689525 1.13563 1.83061 -8.88178e-16 -8.88178e-16 1.82516 0.759805
0.46 2 1.81741 1.81741 3.66785 1.11811 0.699299 0.699299 1.15114 1.81741 -6.66134e-16 -6.66134e-16 1.85043 0.734528
0.47 2 1.80433 1.80433 3.67962 1.09539 0.708936 0.708936 1.16635 1.80433 -4.44089e-16 -4.44089e-16 1.87529 0.709674
0.48 2 1.79136 1.79136 3.69108 1.07293 0.718432 0.718432 1.18129 1.79136 -8.88178e-16 -1.11022e-15 1.89972 0.685241
0.49 2 1.77851 1.77851 3.70224 1.05071 0.727794 0.727794 1.19594 1.77851 2.22045e-16 6.66134e-16 1.92374 0.661225
0.5 2 1.76577 1.76577 3.71311 1.02875 0.737021 0.737021 1.21032 1.76577 1.11022e-15 1.11022e-15 1.94734 0.637624
0.51 2 1.75314 1.75314 3.72367 1.00703 0.746114 0.746114 1.22441 1.75314 8.88178e-16 4.44089e-16 1.97053 0.614435
0.52 2 1.74063 1.74063 3.73394 0.985557 0.755075 0.755075 1.23823 1.74063 -2.22045e-16 -6.66134e-16 1.99331 0.591656
0.53 2 1.72824 1.72824 3.74391 0.964333 0.763904 0.763904 1.25177 1.72824 -2.22045e-16 -6.66134e-16 2.01568 0.569285
0.54 2 1.71596 1.71596 3.7536 0.943353 0.772604 0.772604 1.26504 1.71596 -1.11022e-15 -1.11022e-15 2.03764 0.54732
0.55 2 1.70379 1.70379 3.763 0.922621 0.781172 0.781172 1.27803 1.70379 6.66134e-16 6.66134e-16 2.0592 0.525761
0.56 2 1.69175 1.69175 3.7721 0.902134 0.789613 0.789613 1.29075 1.69175 4.44089e-16 4.44089e-16 2.08036 0.504604
0.57 2 1.67982 1.67982 3.78093 0.881892 0.797925 0.797925 1.30319 1.67982 0 0 2.10111 0.483851
0.58 2 1.66801 1.66801 3.78947 0.861897 0.806109 0.806109 1.31535 1.66801 2.22045e-16 2.22045e-16 2.12146 0.463499
0.59 2 1.65631 1.65631 3.79773 0.842148 0.814166 0.814166 1.32725 1.65631 -2.22045e-16 -2.22045e-16 2.14141 0.443548
0.6 2 1.64474 1.64474 3.80571 0.822646 0.822095 0.822095 1.33887 1.64474 -4.44089e-16 -4.44089e-16 2.16096 0.423998
0.61 2 1.63329 1.63329 3.8134 0.803391 0.829898 0.829898 1.35021 1.63329 8.88178e-16 8.88178e-16 2.18011 0.404849
0.62 2 1.62196 1.62196 3.82082 0.784387 0.837572 0.837572 1.36129 1.62196 6.66134e-16 4.44089e-16 2.19886 0.386101
0.63 2 1.61075 1.61075 3.82796 0.765635 0.845118 0.845118 1.37209 1.61075 6.66134e-16 6.66134e-16 2.21721 0.367754
0.64 2 1.59967 1.59967 3.83482 0.747135 0.852536 0.852536 1.38262 1.59967 4.44089e-16 4.44089e-16 2.23515 0.349809
0.65 2 1.58871 1.58871 3.84141 0.728888 0.859826 0.859826 1.39287 1.58871 -2.22045e-16 -2.22045e-16 2.2527 0.332267
0.66 2 1.57789 1.57789 3.84772 0.710901 0.866984 0.866984 1.40285 1.57789 -4.44089e-16 -4.44089e-16 2.26983 0.315128
0.67 2 1.56718 1.56718 3.85375 0.693172 0.874013 0.874013 1.41256 1.56718 -4.44089e-16 -4.44089e-16 2.28657 0.298393
0.68 2 1.55661 1.55661 3.85951 0.675707 0.880908 0.880908 1.42199 1.55661 1.11022e-15 1.11022e-15 2.3029 0.282065
0.69 2 1.54618 1.54618 3.86499 0.658508 0.887669 0.887669 1.43115 1.54618 4.44089e-16 4.44089e-16 2.31882 0.266146
0.7 2 1.53587 1.53587 3.8702 0.641579 0.894295 0.894295 1.44003 1.53587 -2.22045e-16 -2.22045e-16 2.33433 0.250636
0.71 2 1.52571 1.52571 3.87513 0.624924 0.900782 0.900782 1.44864 1.52571 -2.22045e-16 -2.22045e-16 2.34942 0.235538
0.72 2 1.51568 1.51568 3.87978 0.608548 0.907128 0.907128 1.45698 1.51568 -8.88178e-16 -8.88178e-16 2.36411 0.220855
0.73 2 1.50579 1.50579 3.88416 0.592456 0.913331 0.913331 1.46504 1.50579 -4.44089e-16 -4.44089e-16 2.37837 0.20659
0.74 2 1.49604 1.49604 3.88826 0.576655 0.919386 0.919386 1.47283 1.49604 8.88178e-16 8.88178e-16 2.39222 0.192745
0.75 2 1.48644 1.48644 3.89208 0.561151 0.925289 0.925289 1.48035 1.48644 4.44089e-16 1.11022e-15 2.40564 0.179323
0.76 2 1.47699 1.47699 3.89562 0.545951 0.931038 0.931038 1.4876 1.47699 0 2.22045e-16 2.41863 0.16633
0.77 2 1.46769 1.46769 3.89888 0.531061 0.936626 0.936626 1.49457 1.46769 -4.44089e-16 -4.44089e-16 2.43119 0.153768
0.78 2 1.45854 1.45854 3.90186 0.516493 0.942046 0.942046 1.50127 1.45854 -2.22045e-16 -4.44089e-16 2.44332 0.141641
0.79 2 1.44955 1.44955 3.90456 0.502255 0.947295 0.947295 1.50771 1.44955 -6.66134e-16 -4.44089e-16 2.45501 0.129955
0.8 2 1.44072 1.44072 3.90697 0.488358 0.952363 0.952363 1.51389 1.44072 4.44089e-16 -6.66134e-16 2.46625 0.118715
0.81 2 1.43206 1.43206 3.90909 0.474815 0.957242 0.957242 1.5198 1.43206 0 0 2.47704 0.107925
0.82 2 1.42356 1.42356 3.91093 0.461637 0.961924 0.961924 1.52545 1.42356 6.66134e-16 6.66134e-16 2.48737 0.097592
0.83 2 1.41524 1.41524 3.91248 0.44884 0.966399 0.966399 1.53084 1.41524 -2.22045e-16 -2.22045e-16 2.49724 0.087722
0.84 2 1.40709 1.40709 3.91373 0.436437 0.970656 0.970656 1.53598 1.40709 -2.22045e-16 -2.22045e-16 2.50664 0.0783219
0.85 2 1.39913 1.39913 3.91469 0.424449 0.974681 0.974681 1.54088 1.39913 -4.44089e-16 -2.22045e-16 2.51556 0.069399
0.86 2 1.39135 1.39135 3.91535 0.412892 0.978461 0.978461 1.54554 1.39135 -2.22045e-16 -6.66134e-16 2.524 0.060961
0.87 2 1.38377 1.38377 3.91571 0.401786 0.981983 0.981983 1.54996 1.38377 2.22045e-16 4.44089e-16 2.53195 0.0530165
0.88 2 1.37638 1.37638 3.91577 0.391154 0.985229 0.985229 1.55416 1.37638 2.22045e-16 4.44089e-16 2.53939 0.0455745
0.89 2 1.3692 1.3692 3.91552 0.381018 0.988185 0.988185 1.55813 1.3692 4.44089e-16 4.44089e-16 2.54632 0.0386449
0.9 2 1.36223 1.36223 3.91496 0.371398 0.990834 0.990834 1.56189 1.36223 0 6.66134e-16 2.55272 0.0322383
0.91 2 1.35548 1.35548 3.91408 0.362324 0.993158 0.993158 1.56544 1.35548 0 2.22045e-16 2.5586 0.0263661
0.92 2 1.34896 1.34896 3.91288 0.353809 0.995148 0.995148 1.56877 1.34896 0 0 2.56392 0.0210407
0.93 2 1.34267 1.34267 3.91135 0.34588 0.996788 0.996788 1.5719 1.34267 6.66134e-16 6.66134e-16 2.56869 0.0162754
0.94 2 1.33662 1.33662 3.9095 0.338544 0.998078 0.998078 1.5748 1.33662 2.22045e-16 2.22045e-16 2.57288 0.0120848
0.95 2 1.33083 1.33083 3.90731 0.331807 0.999024 0.999024 1.57745 1.33083 4.44089e-16 4.44089e-16 2.57648 0.00848456
0.96 2 1.3253 1.3253 3.90477 0.325659 0.999645 0.999645 1.57983 1.3253 2.22045e-16 2.22045e-16 2.57947 0.00549193
0.97 2 1.32005 1.32005 3.90189 0.320081 0.999972 0.999972 1.58186 1.32005 -6.66134e-16 -6.66134e-16 2.58184 0.00312562
0.98 2 1.31509 1.31509 3.89865 0.315017 1.00008 1.00008 1.58348 1.31509 0 0 2.58356 0.00140613
0.99 2 1.31044 1.31044 3.89504 0.310392 1.00004 1.00004 1.58456 1.31044 -2.22045e-16 8.88178e-16 2.58461 0.000355987

==> data/dice3.dat <==
0 3 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 3 2.56701 2.56701 2.65589 2.51142 0.0555859 0.0555859 0.0332932 2.56701 -1.33227e-15 -1.33227e-15 0.088879 2.49608
0.02 3 2.5513 2.5513 2.71229 2.45128 0.100018 0.100018 0.0609728 2.5513 4.44089e-16 4.44089e-16 0.16099 2.42397
0.03 3 2.53645 2.53645 2.76316 2.39624 0.140213 0.140213 0.0864958 2.53645 -8.88178e-16 -8.88178e-16 0.226709 2.35825
0.04 3 2.52217 2.52217 2.81041 2.34453 0.177646 0.177646 0.110594 2.52217 -8.88178e-16 -8.88178e-16 0.28824 2.29672
0.05 3 2.50833 2.50833 2.85496 2.29532 0.213005 0.213005 0.133624 2.50833 -1.33227e-15 -1.33227e-15 0.346629 2.23833
0.06 3 2.49483 2.49483 2.89732 2.24812 0.246711 0.246711 0.155782 2.49483 8.88178e-16 8.88178e-16 0.402493 2.18247
0.07 3 2.48162 2.48162 2.93786 2.20259 0.279032 0.279032 0.177207 2.48162 -4.44089e-16 -4.44089e-16 0.456239 2.12872
0.08 3 2.46868 2.46868 2.97683 2.15852 0.310158 0.310158 0.197996 2.46868 -8.88178e-16 -8.88178e-16 0.508155 2.07681
0.09 3 2.45596 2.45596 3.01441 2.11572 0.340238 0.340238 0.218219 2.45596 0 0 0.558456 2.02651
0.1 3 2.44344 2.44344 3.05075 2.07406 0.369381 0.369381 0.23793 2.44344 0 -4.44089e-16 0.607311 1.97765
0.11 3 2.43111 2.43111 3.08596 2.03343 0.397678 0.397678 0.257174 2.43111 -4.44089e-16 -8.88178e-16 0.654852 1.93011
0.12 3 2.41896 2.41896 3.12014 1.99375 0.425203 0.425203 0.275986 2.41896 -8.88178e-16 -8.88178e-16 0.701188 1.88377
0.13 3 2.40696 2.40696 3.15337 1.95495 0.452011 0.452011 0.294399 2.40696 1.33227e-15 1.33227e-15 0.74641 1.83855
0.14 3 2.39512 2.39512 3.18572 1.91696 0.47816 0.47816 0.312435 2.39512 8.88178e-16 4.44089e-16 0.790594 1.79437
0.15 3 2.38342 2.38342 3.21723 1.87973 0.50369 0.50369 0.330116 2.38342 -1.33227e-15 -1.33227e-15 0.833805 1.75116
0.16 3 2.37186 2.37186 3.24796 1.84322 0.528641 0.528641 0.347459 2.37186 4.44089e-16 4.44089e-16 0.8761 1.70886
0.17 3 2.36043 2.36043 3.27795 1.80738 0.553045 0.553045 0.364482 2.36043 0 0 0.917527 1.66744
0.18 3 2.34912 2.34912 3.30725 1.77219 0.576931 0.576931 0.381198 2.34912 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 3 2.33793 2.33793 3.33587 1.7376 0.600329 0.600329 0.397617 2.33793 -1.33227e-15 -8.88178e-16 0.997946 1.58702
0.2 3 2.32685 2.32685 3.36386 1.7036 0.623255 0.623255 0.413755 2.32685 1.33227e-15 1.33227e-15 1.03701 1.54795
0.21 3 2.31589 2.31589 3.39124 1.67015 0.645735 0.645735 0.429619 2.31589 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 3 2.30503 2.30503 3.41803 1.63724 0.667786 0.667786 0.445215 2.30503 -4.44089e-16 -8.88178e-16 1.113 1.47196
0.23 3 2.29428 2.29428 3.44426 1.60485 0.689427 0.689427 0.460554 2.29428 0 0 1.14998 1.43498
0.24 3 2.28363 2.28363 3.46994 1.57295 0.710674 0.710674 0.47564 2.28363 -4.44089e-16 4.44089e-16 1.18631 1.39865
0.25 3 2.27308 2.27308 3.4951 1.54154 0.731536 0.731536 0.490484 2.27308 -4.44089e-16 0 1.22202 1.36294
0.26 3 2.26262 2.26262 3.51974 1.51059 0.752032 0.752032 0.505086 2.26262 -8.88178e-16 -8.88178e-16 1.25712 1.32784
0.27 3 2.25226 2.25226 3.54389 1.48009 0.772172 0.772172 0.519455 2.25226 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 3 2.242 2.242 3.56756 1.45003 0.791966 0.791966 0.533594 2.242 0 0 1.32556 1.2594
0.29 3 2.23182 2.23182 3.59076 1.42039 0.81143 0.81143 0.547503 2.23182 -8.88178e-16 -4.44089e-16 1.35893 1.22603
0.3 3 2.22174 2.22174 3.6135 1.39118 0.830562 0.830562 0.561198 2.22174 8.88178e-16 8.88178e-16 1.39176 1.1932
0.31 3 2.21175 2.21175 3.6358 1.36237 0.849382 0.849382 0.574671 2.21175 -8.88178e-16 -8.88178e-16 1.42405 1.16091
0.32 3 2.20184 2.20184 3.65766 1.33395 0.867892 0.867892 0.587929 2.20184 1.77636e-15 1.77636e-15 1.45582 1.12914
0.33 3 2.19202 2.19202 3.6791 1.30592 0.886104 0.886104 0.600974 2.19202 -8.88178e-16 -8.88178e-16 1.48708 1.09788
0.34 3 2.18229 2.18229 3.70012 1.27827 0.904023 0.904023 0.613809 2.18229 4.44089e-16 4.44089e-16 1.51783 1.06713
0.35 3 2.17264 2.17264 3.72073 1.25098 0.921657 0.921657 0.626437 2.17264 -4.44089e-16 -4.44089e-16 1.54809 1.03687
0.36 3 2.16308 2.16308 3.74095 1.22407 0.939011 0.939011 0.638858 2.16308 -4.44089e-16 0 1.57787 1.00709
0.37 3 2.1536 2.1536 3.76076 1.1975 0.956092 0.956092 0.651076 2.1536 4.44089e-16 4.44089e-16 1.60717 0.977794
0.38 3 2.1442 2.1442 3.7802 1.17129 0.972906 0.972906 0.663091 2.1442 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 3 2.13488 2.13488 3.79925 1.14543 0.989457 0.989457 0.674905 2.13488 8.88178e-16 8.88178e-16 1.66436 0.9206
0.4 3 2.12565 2.12565 3.81792 1.1199 1.00575 1.00575 0.686519 2.12565 -1.77636e-15 -1.77636e-15 1.69227 0.892691
0.41 3 2.1165 2.1165 3.83623 1.09471 1.02179 1.02179 0.697935 2.1165 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 3 2.10743 2.10743 3.85418 1.06984 1.03759 1.03759 0.709153 2.10743 -1.33227e-15 -1.33227e-15 1.74674 0.83822
0.43 3 2.09845 2.09845 3.87176 1.04531 1.05314 1.05314 0.720173 2.09845 4.44089e-16 4.44089e-16 1.77332 0.811647
0.44 3 2.08954 2.08954 3.88899 1.02109 1.06846 1.06846 0.730997 2.08954 0 0 1.79945 0.785511
0.45 3 2.08072 2.08072 3.90588 0.997183 1.08354 1.08354 0.741622 2.08072 0 0 1.82516 0.759805
0.46 3 2.07198 2.07198 3.92241 0.973596 1.09838 1.09838 0.752055 2.07198 -4.44089e-16 -4.44089e-16 1.85043 0.734528
0.47 3 2.06331 2.06331 3.9386 0.950316 1.113 1.113 0.76229 2.06331 0 0 1.87529 0.709674
0.48 3 2.05474 2.05474 3.95446 0.927339 1.1274 1.1274 0.772325 2.05474 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 3 2.04624 2.04624 3.96998 0.904672 1.14157 1.14157 0.782172 2.04624 0 0 1.92374 0.661225
0.5 3 2.03782 2.03782 3.98516 0.882302 1.15552 1.15552 0.791818 2.03782 0 0 1.94734 0.637624
0.51 3 2.02949 2.02949 4.00002 0.86023 1.16926 1.16926 0.801268 2.02949 1.33227e-15 1.33227e-15 1.97053 0.614435
0.52 3 2.02124 2.02124 4.01455 0.838453 1.18279 1.18279 0.81052 2.02124 0 0 1.99331 0.591656
0.53 3 2.01307 2.01307 4.02875 0.816969 1.1961 1.1961 0.819574 2.01307 1.33227e-15 1.33227e-15 2.01568 0.569285
0.54 3 2.00499 2.00499 4.04263 0.795777 1.20921 1.20921 0.828429 2.00499 -2.22045e-15 -2.22045e-15 2.03764 0.54732
0.55 3 1.99699 1.99699 4.05619 0.774873 1.22212 1.22212 0.837084 1.99699 4.44089e-16 4.44089e-16 2.0592 0.525761
0.56 3 1.98908 1.98908 4.06944 0.754258 1.23482 1.23482 0.845538 1.98908 -1.11022e-15 -1.11022e-15 2.08036 0.504604
0.57 3 1.98125 1.98125 4.08236 0.733928 1.24732 1.24732 0.853791 1.98125 4.44089e-16 1.11022e-15 2.10111 0.483851
0.58 3 1.97351 1.97351 4.09497 0.713883 1.25963 1.25963 0.861838 1.97351 2.22045e-16 2.22045e-16 2.12146 0.463499
0.59 3 1.96585 1.96585 4.10727 0.694123 1.27173 1.27173 0.869684 1.96585 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 3 1.95829 1.95829 4.11925 0.674645 1.28364 1.28364 0.877322 1.95829 -4.44089e-16 -4.44089e-16 2.16096 0.423998
0.61 3 1.95081 1.95081 4.13092 0.655448 1.29536 1.29536 0.884752 1.95081 -8.88178e-16 -8.88178e-16 2.18011 0.404849
0.62 3 1.94342 1.94342 4.14228 0.636533 1.30689 1.30689 0.891972 1.94342 0 0 2.19886 0.386101
0.63 3 1.93613 1.93613 4.15333 0.617899 1.31823 1.31823 0.898981 1.93613 -2.22045e-16 -2.22045e-16 2.21721 0.367754
0.64 3 1.92892 1.92892 4.16408 0.599545 1.32938 1.32938 0.905776 1.92892 2.22045e-16 2.22045e-16 2.23515 0.349809
0.65 3 1.92181 1.92181 4.17451 0.581471 1.34034 1.34034 0.912354 1.92181 2.22045e-16 0 2.2527 0.332267
0.66 3 1.9148 1.9148 4.18463 0.563677 1.35112 1.35112 0.918715 1.9148 2.22045e-16 4.44089e-16 2.26983 0.315128
0.67 3 1.90788 1.90788 4.19445 0.546164 1.36171 1.36171 0.924854 1.90788 0 2.22045e-16 2.28657 0.298393
0.68 3 1.90106 1.90106 4.20396 0.528931 1.37213 1.37213 0.93077 1.90106 8.88178e-16 8.88178e-16 2.3029 0.282065
0.69 3 1.89434 1.89434 4.21315 0.511979 1.38236 1.38236 0.936459 1.89434 -2.22045e-16 -2.22045e-16 2.31882 0.266146
0.7 3 1.88772 1.88772 4.22204 0.495309 1.39241 1.39241 0.941919 1.88772 -2.22045e-16 -2.22045e-16 2.33433 0.250636
0.71 3 1.8812 1.8812 4.23062 0.478922 1.40228 1.40228 0.947147 1.8812 -8.88178e-16 -8.88178e-16 2.34942 0.235538
0.72 3 1.87479 1.87479 4.2389 0.462818 1.41197 1.41197 0.952137 1.87479 0 0 2.36411 0.220855
0.73 3 1.86848 1.86848 4.24686 0.447 1.42148 1.42148 0.95689 1.86848 2.22045e-16 2.22045e-16 2.37837 0.20659
0.74 3 1.86229 1.86229 4.25451 0.431467 1.43082 1.43082 0.961398 1.86229 4.44089e-16 2.22045e-16 2.39222 0.192745
0.75 3 1.8562 1.8562 4.26184 0.416223 1.43998 1.43998 0.965659 1.8562 0 2.22045e-16 2.40564 0.179323
0.76 3 1.85023 1.85023 4.26887 0.401267 1.44897 1.44897 0.969667 1.85023 2.22045e-16 0 2.41863 0.16633
0.77 3 1.84438 1.84438 4.27557 0.386606 1.45777 1.45777 0.973421 1.84438 -8.88178e-16 -8.88178e-16 2.43119 0.153768
0.78 3 1.83865 1.83865 4.28197 0.372237 1.46641 1.46641 0.976913 1.83865 4.44089e-16 4.44089e-16 2.44332 0.141641
0.79 3 1.83303 1.83303 4.28804 0.358166 1.47487 1.47487 0.98014 1.83303 -4.44089e-16 -4.44089e-16 2.45501 0.129955
0.8 3 1.82755 1.82755 4.2938 0.344359 1.48319 1.48319 0.98306 1.82755 6.66134e-16 6.66134e-16 2.46625 0.118715
0.81 3 1.82219 1.82219 4.29923 0.330925 1.49126 1.49126 0.985773 1.82219 -2.22045e-16 0 2.47704 0.107925
0.82 3 1.81696 1.81696 4.30434 0.31778 1.49918 1.49918 0.988186 1.81696 1.33227e-15 1.33227e-15 2.48737 0.097592
0.83 3 1.81188 1.81188 4.30912 0.305007 1.50687 1.50687 0.990371 1.81188 -1.11022e-15 -1.33227e-15 2.49724 0.087722
0.84 3 1.80693 1.80693 4.31357 0.292624 1.5143 1.5143 0.992337 1.80693 -2.22045e-16 -2.22045e-16 2.50664 0.0783219
0.85 3 1.80212 1.80212 4.31769 0.280639 1.52148 1.52148 0.99408 1.80212 -1.55431e-15 -1.55431e-15 2.51556 0.069399
0.86 3 1.79747 1.79747 4.32147 0.269071 1.5284 1.5284 0.995604 1.79747 2.22045e-16 4.44089e-16 2.524 0.060961
0.87 3 1.79297 1.79297 4.32491 0.257909 1.53506 1.53506 0.996888 1.79297 -4.44089e-16 -6.66134e-16 2.53195 0.0530165
0.88 3 1.78863 1.78863 4.32801 0.247254 1.54137 1.54137 0.998015 1.78863 8.88178e-16 8.88178e-16 2.53939 0.0455745
0.89 3 1.78445 1.78445 4.33077 0.237038 1.54741 1.54741 0.998905 1.78445 -4.44089e-16 0 2.54632 0.0386449
0.9 3 1.78045 1.78045 4.33317 0.227334 1.55311 1.55311 0.999612 1.78045 1.33227e-15 1.33227e-15 2.55272 0.0322383
0.91 3 1.77662 1.77662 4.33522 0.218141 1.55848 1.55848 1.00012 1.77662 -1.33227e-15 -8.88178e-16 2.5586 0.0263661
0.92 3 1.77298 1.77298 4.3369 0.209547 1.56343 1.56343 1.00049 1.77298 2.22045e-16 2.22045e-16 2.56392 0.0210407
0.93 3 1.76953 1.76953 4.33822 0.201531 1.568 1.568 1.00069 1.76953 -1.33227e-15 -8.88178e-16 2.56869 0.0162754
0.94 3 1.76629 1.76629 4.33916 0.194158 1.57213 1.57213 1.00075 1.76629 0 0 2.57288 0.0120848
0.95 3 1.76325 1.76325 4.33973 0.187476 1.57578 1.57578 1.0007 1.76325 4.44089e-16 4.44089e-16 2.57648 0.00848456
0.96 3 1.76044 1.76044 4.33991 0.181537 1.5789 1.5789 1.00057 1.76044 1.11022e-15 1.11022e-15 2.57947 0.00549193
0.97 3 1.75786 1.75786 4.33969 0.176406 1.58145 1.58145 1.00039 1.75786 6.66134e-16 6.66134e-16 2.58184 0.00312562
0.98 3 1.75552 1.75552 4.33907 0.172142 1.58338 1.58338 1.00018 1.75552 -4.44089e-16 0 2.58356 0.00140613
0.99 3 1.75344 1.75344 4.33804 0.168893 1.58454 1.58454 1.00006 1.75344 -2.22045e-16 -2.22045e-16 2.58461 0.000355987

==> data/dice4.dat <==
0 4 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 4 2.5746 2.5746 2.66347 2.50644 0.0681601 0.0681601 0.0207189 2.5746 0 0 0.088879 2.49608
0.02 4 2.56535 2.56535 2.72634 2.44243 0.122921 0.122921 0.0380698 2.56535 4.44089e-16 4.44089e-16 0.16099 2.42397
0.03 4 2.55654 2.55654 2.78325 2.38396 0.172581 0.172581 0.0541282 2.55654 0 -4.44089e-16 0.226709 2.35825
0.04 4 2.54801 2.54801 2.83625 2.32911 0.218907 0.218907 0.0693328 2.54801 -4.44089e-16 -4.44089e-16 0.28824 2.29672
0.05 4 2.5397 2.5397 2.88633 2.27696 0.262736 0.262736 0.0838936 2.5397 -1.33227e-15 -8.88178e-16 0.346629 2.23833
0.06 4 2.53156 2.53156 2.93406 2.227 0.30456 0.30456 0.097933 2.53156 4.44089e-16 4.44089e-16 0.402493 2.18247
0.07 4 2.52357 2.52357 2.97981 2.17887 0.344706 0.344706 0.111533 2.52357 4.44089e-16 4.44089e-16 0.456239 2.12872
0.08 4 2.51571 2.51571 3.02386 2.13231 0.383403 0.383403 0.124751 2.51571 -4.44089e-16 -8.88178e-16 0.508155 2.07681
0.09 4 2.50796 2.50796 3.06641 2.08713 0.420826 0.420826 0.13763 2.50796 0 0 0.558456 2.02651
0.1 4 2.50031 2.50031 3.10762 2.04312 0.457189 0.457189 0.150122 2.50031 -4.44089e-16 -4.44089e-16 0.607311 1.97765
0.11 4 2.49276 2.49276 3.14761 2.0004 0.492359 0.492359 0.162493 2.49276 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 4 2.48529 2.48529 3.18648 1.95863 0.526659 0.526659 0.174529 2.48529 4.44089e-16 0 0.701188 1.88377
0.13 4 2.47791 2.47791 3.22432 1.91782 0.560088 0.560088 0.186322 2.47791 1.33227e-15 1.77636e-15 0.74641 1.83855
0.14 4 2.4706 2.4706 3.26119 1.87789 0.592703 0.592703 0.197891 2.4706 0 0 0.790594 1.79437
0.15 4 2.46336 2.46336 3.29716 1.8388 0.624559 0.624559 0.209247 2.46336 -8.88178e-16 -8.88178e-16 0.833805 1.75116
0.16 4 2.45619 2.45619 3.33229 1.80049 0.6557 0.6557 0.2204 2.45619 -4.44089e-16 -4.44089e-16 0.8761 1.70886
0.17 4 2.44908 2.44908 3.36661 1.76292 0.686165 0.686165 0.231361 2.44908 4.44089e-16 0 0.917527 1.66744
0.18 4 2.44204 2.44204 3.40017 1.72605 0.71599 0.71599 0.242139 2.44204 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 4 2.43506 2.43506 3.433 1.68985 0.745206 0.745206 0.25274 2.43506 0 0 0.997946 1.58702
0.2 4 2.42813 2.42813 3.46514 1.65429 0.773843 0.773843 0.263168 2.42813 8.88178e-16 1.33227e-15 1.03701 1.54795
0.21 4 2.42126 2.42126 3.49661 1.61934 0.801916 0.801916 0.273437 2.42126 -8.88178e-16 -8.88178e-16 1.07535 1.50961
0.22 4 2.41444 2.41444 3.52744 1.58498 0.829458 0.829458 0.283544 2.41444 -1.33227e-15 -1.77636e-15 1.113 1.47196
0.23 4 2.40768 2.40768 3.55766 1.55119 0.856487 0.856487 0.293494 2.40768 4.44089e-16 4.44089e-16 1.14998 1.43498
0.24 4 2.40096 2.40096 3.58727 1.51795 0.883015 0.883015 0.303299 2.40096 -8.88178e-16 -8.88178e-16 1.18631 1.39865
0.25 4 2.3943 2.3943 3.61632 1.48523 0.909066 0.909066 0.312954 2.3943 4.44089e-16 4.44089e-16 1.22202 1.36294
0.26 4 2.38768 2.38768 3.6448 1.45303 0.934654 0.934654 0.322465 2.38768 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 4 2.38111 2.38111 3.67274 1.42132 0.959789 0.959789 0.331837 2.38111 8.88178e-16 8.88178e-16 1.29163 1.29334
0.28 4 2.37459 2.37459 3.70015 1.3901 0.984489 0.984489 0.341071 2.37459 -8.88178e-16 -8.88178e-16 1.32556 1.2594
0.29 4 2.36812 2.36812 3.72705 1.35935 1.00876 1.00876 0.35017 2.36812 -8.88178e-16 -8.88178e-16 1.35893 1.22603
0.3 4 2.36169 2.36169 3.75345 1.32906 1.03262 1.03262 0.359135 2.36169 0 4.44089e-16 1.39176 1.1932
0.31 4 2.3553 2.3553 3.77935 1.29922 1.05608 1.05608 0.367968 2.3553 -4.44089e-16 -4.44089e-16 1.42405 1.16091
0.32 4 2.34896 2.34896 3.80478 1.26981 1.07915 1.07915 0.376676 2.34896 4.44089e-16 4.44089e-16 1.45582 1.12914
0.33 4 2.34266 2.34266 3.82974 1.24084 1.10182 1.10182 0.385256 2.34266 0 -4.44089e-16 1.48708 1.09788
0.34 4 2.3364 2.3364 3.85424 1.21228 1.12412 1.12412 0.393709 2.3364 4.44089e-16 4.44089e-16 1.51783 1.06713
0.35 4 2.33019 2.33019 3.87828 1.18413 1.14606 1.14606 0.402037 2.33019 0 -4.44089e-16 1.54809 1.03687
0.36 4 2.32402 2.32402 3.90189 1.15639 1.16763 1.16763 0.410242 2.32402 -4.44089e-16 -4.44089e-16 1.57787 1.00709
0.37 4 2.31789 2.31789 3.92506 1.12905 1.18884 1.18884 0.418325 2.31789 0 0 1.60717 0.977794
0.38 4 2.3118 2.3118 3.9478 1.10209 1.20971 1.20971 0.426287 2.3118 0 0 1.636 0.948966
0.39 4 2.30576 2.30576 3.97012 1.07552 1.23024 1.23024 0.434128 2.30576 4.44089e-16 4.44089e-16 1.66436 0.9206
0.4 4 2.29975 2.29975 3.99202 1.04933 1.25042 1.25042 0.441849 2.29975 -2.66454e-15 -2.66454e-15 1.69227 0.892691
0.41 4 2.29379 2.29379 4.01352 1.02351 1.27028 1.27028 0.44945 2.29379 4.44089e-16 4.44089e-16 1.71973 0.865232
0.42 4 2.28787 2.28787 4.03461 0.998056 1.28981 1.28981 0.456933 2.28787 -8.88178e-16 -1.77636e-15 1.74674 0.83822
0.43 4 2.28198 2.28198 4.0553 0.972965 1.30902 1.30902 0.464298 2.28198 -8.88178e-16 1.33227e-15 1.77332 0.811647
0.44 4 2.27614 2.27614 4.07559 0.948232 1.32791 1.32791 0.471543 2.27614 8.88178e-16 0 1.79945 0.785511
0.45 4 2.27034 2.27034 4.0955 0.923856 1.34648 1.34648 0.478672 2.27034 0 0 1.82516 0.759805
0.46 4 2.26458 2.26458 4.11502 0.899829 1.36475 1.36475 0.485683 2.26458 -4.44089e-16 -4.44089e-16 1.85043 0.734528
0.47 4 2.25886 2.25886 4.13415 0.876145 1.38272 1.38272 0.492573 2.25886 0 0 1.87529 0.709674
0.48 4 2.25318 2.25318 4.1529 0.85281 1.40037 1.40037 0.49935 2.25318 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 4 2.24754 2.24754 4.17128 0.829814 1.41773 1.41773 0.506007 2.24754 0 0 1.92374 0.661225
0.5 4 2.24195 2.24195 4.18929 0.807155 1.43479 1.43479 0.512546 2.24195 4.44089e-16 4.44089e-16 1.94734 0.637624
0.51 4 2.23639 2.23639 4.20692 0.784831 1.45156 1.45156 0.518966 2.23639 4.44089e-16 0 1.97053 0.614435
0.52 4 2.23088 2.23088 4.22419 0.762838 1.46804 1.46804 0.525266 2.23088 -8.88178e-16 -8.88178e-16 1.99331 0.591656
0.53 4 2.22541 2.22541 4.24108 0.741176 1.48423 1.48423 0.531447 2.22541 2.22045e-15 1.77636e-15 2.01568 0.569285
0.54 4 2.21998 2.21998 4.25762 0.719842 1.50013 1.50013 0.537508 2.21998 -2.22045e-15 -2.22045e-15 2.03764 0.54732
0.55 4 2.21459 2.21459 4.27379 0.698833 1.51575 1.51575 0.543447 2.21459 8.88178e-16 1.33227e-15 2.0592 0.525761
0.56 4 2.20924 2.20924 4.2896 0.678149 1.53109 1.53109 0.549265 2.20924 -8.88178e-16 -8.88178e-16 2.08036 0.504604
0.57 4 2.20394 2.20394 4.30505 0.657788 1.54615 1.54615 0.55496 2.20394 1.33227e-15 1.33227e-15 2.10111 0.483851
0.58 4 2.19868 2.19868 4.32014 0.63775 1.56093 1.56093 0.560534 2.19868 -4.44089e-16 8.88178e-16 2.12146 0.463499
0.59 4 2.19346 2.19346 4.33488 0.618031 1.57543 1.57543 0.565982 2.19346 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 4 2.18829 2.18829 4.34926 0.598632 1.58966 1.58966 0.571305 2.18829 8.88178e-16 -8.88178e-16 2.16096 0.423998
0.61 4 2.18316 2.18316 4.36328 0.57955 1.60361 1.60361 0.576499 2.18316 -8.88178e-16 0 2.18011 0.404849
0.62 4 2.17808 2.17808 4.37694 0.560788 1.61729 1.61729 0.581567 2.17808 1.33227e-15 1.33227e-15 2.19886 0.386101
0.63 4 2.17304 2.17304 4.39025 0.54234 1.6307 1.6307 0.586504 2.17304 -4.44089e-16 -4.44089e-16 2.21721 0.367754
0.64 4 2.16805 2.16805 4.40321 0.524212 1.64384 1.64384 0.591312 2.16805 1.33227e-15 1.33227e-15 2.23515 0.349809
0.65 4 2.16311 2.16311 4.41581 0.506399 1.65671 1.65671 0.595985 2.16311 -1.33227e-15 -1.33227e-15 2.2527 0.332267
0.66 4 2.15821 2.15821 4.42805 0.488902 1.66931 1.66931 0.600524 2.15821 4.44089e-16 4.44089e-16 2.26983 0.315128
0.67 4 2.15337 2.15337 4.43993 0.471722 1.68164 1.68164 0.604926 2.15337 1.33227e-15 1.33227e-15 2.28657 0.298393
0.68 4 2.14857 2.14857 4.45146 0.454858 1.69371 1.69371 0.609189 2.14857 0 0 2.3029 0.282065
0.69 4 2.14382 2.14382 4.46263 0.43831 1.70551 1.70551 0.613311 2.14382 0 0 2.31882 0.266146
0.7 4 2.13912 2.13912 4.47344 0.42208 1.71704 1.71704 0.617289 2.13912 -4.44089e-16 4.44089e-16 2.33433 0.250636
0.71 4 2.13447 2.13447 4.48389 0.406166 1.7283 1.7283 0.62112 2.13447 -4.44089e-16 -4.44089e-16 2.34942 0.235538
0.72 4 2.12988 2.12988 4.49398 0.390572 1.7393 1.7393 0.624805 2.12988 0 0 2.36411 0.220855
0.73 4 2.12533 2.12533 4.50371 0.375297 1.75004 1.75004 0.628336 2.12533 0 0 2.37837 0.20659
0.74 4 2.12085 2.12085 4.51307 0.36034 1.76051 1.76051 0.631711 2.12085 0 0 2.39222 0.192745
0.75 4 2.11642 2.11642 4.52206 0.345704 1.77071 1.77071 0.634927 2.11642 -4.44089e-16 -4.44089e-16 2.40564 0.179323
0.76 4 2.11204 2.11204 4.53067 0.331389 1.78065 1.78065 0.637979 2.11204 8.88178e-16 4.44089e-16 2.41863 0.16633
0.77 4 2.10773 2.10773 4.53892 0.317381 1.79035 1.79035 0.640849 2.10773 -4.44089e-16 -4.44089e-16 2.43119 0.153768
0.78 4 2.10347 2.10347 4.54679 0.303729 1.79974 1.79974 0.64358 2.10347 4.44089e-16 4.44089e-16 2.44332 0.141641
0.79 4 2.09928 2.09928 4.55428 0.290384 1.80889 1.80889 0.646116 2.09928 -4.44089e-16 4.44089e-16 2.45501 0.129955
0.8 4 2.09514 2.09514 4.56139 0.277365 1.81778 1.81778 0.64847 2.09514 0 4.44089e-16 2.46625 0.118715
0.81 4 2.09108 2.09108 4.56811 0.264673 1.8264 1.8264 0.650634 2.09108 -4.44089e-16 4.44089e-16 2.47704 0.107925
0.82 4 2.08707 2.08707 4.57445 0.252322 1.83475 1.83475 0.652618 2.08707 8.88178e-16 1.33227e-15 2.48737 0.097592
0.83 4 2.08314 2.08314 4.58038 0.24017 1.84297 1.84297 0.654269 2.08314 -1.77636e-15 -1.77636e-15 2.49724 0.087722
0.84 4 2.07928 2.07928 4.58592 0.228815 1.85046 1.85046 0.656178 2.07928 4.44089e-16 8.88178e-16 2.50664 0.0783219
0.85 4 2.07549 2.07549 4.59105 0.217673 1.85781 1.85781 0.657749 2.07549 -8.88178e-16 -8.88178e-16 2.51556 0.069399
0.86 4 2.07177 2.07177 4.59577 0.206951 1.86482 1.86482 0.659181 2.07177 8.88178e-16 8.88178e-16 2.524 0.060961
0.87 4 2.06813 2.06813 4.60008 0.196653 1.87148 1.87148 0.660468 2.06813 -8.88178e-16 -8.88178e-16 2.53195 0.0530165
0.88 4 2.06457 2.06457 4.60396 0.186821 1.87775 1.87775 0.661637 2.06457 1.77636e-15 1.77636e-15 2.53939 0.0455745
0.89 4 2.0611 2.0611 4.60741 0.17744 1.88366 1.88366 0.662662 2.0611 0 -4.44089e-16 2.54632 0.0386449
0.9 4 2.0577 2.0577 4.61043 0.168536 1.88917 1.88917 0.663556 2.0577 1.33227e-15 2.66454e-15 2.55272 0.0322383
0.91 4 2.0544 2.0544 4.613 0.160128 1.89428 1.89428 0.664321 2.0544 -1.33227e-15 -1.33227e-15 2.5586 0.0263661
0.92 4 2.05119 2.05119 4.61512 0.152226 1.89897 1.89897 0.664954 2.05119 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 4 2.04808 2.04808 4.61677 0.14488 1.9032 1.9032 0.665486 2.04808 -4.44089e-16 0 2.56869 0.0162754
0.94 4 2.04507 2.04507 4.61795 0.138075 1.90699 1.90699 0.665884 2.04507 4.44089e-16 4.44089e-16 2.57288 0.0120848
0.95 4 2.04216 2.04216 4.61864 0.13189 1.91027 1.91027 0.666205 2.04216 -4.44089e-16 -4.44089e-16 2.57648 0.00848456
0.96 4 2.03937 2.03937 4.61884 0.126264 1.9131 1.9131 0.666368 2.03937 8.88178e-16 8.88178e-16 2.57947 0.00549193
0.97 4 2.03669 2.03669 4.61852 0.121406 1.91528 1.91528 0.666557 2.03669 -4.44089e-16 0 2.58184 0.00312562
0.98 4 2.03413 2.03413 4.61769 0.117205 1.91692 1.91692 0.666632 2.03413 4.44089e-16 0 2.58356 0.00140613
0.99 4 2.0317 2.0317 4.61631 0.113533 1.91817 1.91817 0.66644 2.0317 -4.44089e-16 4.44089e-16 2.58461 0.000355987

==> data/dice5.dat <==
0 5 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 5 2.58218 2.58218 2.67106 2.50144 0.0807411 0.0807411 0.00813796 2.58218 8.88178e-16 8.88178e-16 0.088879 2.49608
0.02 5 2.57941 2.57941 2.7404 2.43358 0.145828 0.145828 0.0151621 2.57941 -4.44089e-16 -4.44089e-16 0.16099 2.42397
0.03 5 2.57663 2.57663 2.80334 2.37167 0.204959 0.204959 0.0217506 2.57663 -4.44089e-16 -4.44089e-16 0.226709 2.35825
0.04 5 2.57385 2.57385 2.86209 2.31367 0.260179 0.260179 0.028061 2.57385 -4.44089e-16 -4.44089e-16 0.28824 2.29672
0.05 5 2.57107 2.57107 2.9177 2.25859 0.312479 0.312479 0.0341499 2.57107 4.44089e-16 4.44089e-16 0.346629 2.23833
0.06 5 2.5683 2.5683 2.97079 2.20587 0.362429 0.362429 0.0400648 2.5683 0 0 0.402493 2.18247
0.07 5 2.56552 2.56552 3.02176 2.15511 0.410403 0.410403 0.0458356 2.56552 8.88178e-16 8.88178e-16 0.456239 2.12872
0.08 5 2.56274 2.56274 3.07089 2.10606 0.456679 0.456679 0.051476 2.56274 -1.33227e-15 -1.33227e-15 0.508155 2.07681
0.09 5 2.55996 2.55996 3.11842 2.05851 0.501453 0.501453 0.0570036 2.55996 4.44089e-16 4.44089e-16 0.558456 2.02651
0.1 5 2.55718 2.55718 3.1645 2.01229 0.544894 0.544894 0.0624164 2.55718 -1.33227e-15 -1.33227e-15 0.607311 1.97765
0.11 5 2.55441 2.55441 3.20926 1.96731 0.587095 0.587095 0.067757 2.55441 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 5 2.55163 2.55163 3.25282 1.92344 0.628185 0.628185 0.073003 2.55163 -4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 5 2.54885 2.54885 3.29526 1.88061 0.668244 0.668244 0.0781663 2.54885 2.66454e-15 2.66454e-15 0.74641 1.83855
0.14 5 2.54607 2.54607 3.33667 1.83873 0.707341 0.707341 0.0832539 2.54607 -4.44089e-16 -4.44089e-16 0.790594 1.79437
0.15 5 2.5433 2.5433 3.3771 1.79776 0.745536 0.745536 0.0882699 2.5433 0 0 0.833805 1.75116
0.16 5 2.54052 2.54052 3.41662 1.75763 0.782884 0.782884 0.0932159 2.54052 -1.33227e-15 -1.33227e-15 0.8761 1.70886
0.17 5 2.53774 2.53774 3.45527 1.71831 0.819426 0.819426 0.0981008 2.53774 0 0 0.917527 1.66744
0.18 5 2.53496 2.53496 3.49309 1.67976 0.855207 0.855207 0.102923 2.53496 8.88178e-16 8.88178e-16 0.95813 1.62683
0.19 5 2.53218 2.53218 3.53013 1.64192 0.890261 0.890261 0.107685 2.53218 0 0 0.997946 1.58702
0.2 5 2.52941 2.52941 3.56642 1.60479 0.924621 0.924621 0.112389 2.52941 4.44089e-16 4.44089e-16 1.03701 1.54795
0.21 5 2.52663 2.52663 3.60198 1.56831 0.958315 0.958315 0.117038 2.52663 0 0 1.07535 1.50961
0.22 5 2.52385 2.52385 3.63685 1.53248 0.991372 0.991372 0.121629 2.52385 -2.22045e-15 -2.22045e-15 1.113 1.47196
0.23 5 2.52107 2.52107 3.67105 1.49727 1.02381 1.02381 0.126176 2.52107 4.44089e-16 4.44089e-16 1.14998 1.43498
0.24 5 2.5183 2.5183 3.70461 1.46265 1.05565 1.05565 0.130668 2.5183 0 0 1.18631 1.39865
0.25 5 2.51552 2.51552 3.73754 1.42861 1.08691 1.08691 0.13511 2.51552 4.44089e-16 4.44089e-16 1.22202 1.36294
0.26 5 2.51274 2.51274 3.76986 1.39513 1.11761 1.11761 0.139504 2.51274 -8.88178e-16 -8.88178e-16 1.25712 1.32784
0.27 5 2.50996 2.50996 3.80159 1.36219 1.14778 1.14778 0.143849 2.50996 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 5 2.50718 2.50718 3.83274 1.32977 1.17741 1.17741 0.148149 2.50718 -1.77636e-15 -1.77636e-15 1.32556 1.2594
0.29 5 2.50441 2.50441 3.86334 1.29788 1.20653 1.20653 0.152402 2.50441 0 0 1.35893 1.22603
0.3 5 2.50163 2.50163 3.89339 1.26648 1.23515 1.23515 0.156611 2.50163 -8.88178e-16 -8.88178e-16 1.39176 1.1932
0.31 5 2.49885 2.49885 3.9229 1.23557 1.26328 1.26328 0.160774 2.49885 0 0 1.42405 1.16091
0.32 5 2.49607 2.49607 3.9519 1.20515 1.29093 1.29093 0.164894 2.49607 -1.33227e-15 -1.33227e-15 1.45582 1.12914
0.33 5 2.4933 2.4933 3.98037 1.17519 1.31811 1.31811 0.16897 2.4933 4.44089e-16 4.44089e-16 1.48708 1.09788
0.34 5 2.49052 2.49052 4.00835 1.14569 1.34483 1.34483 0.173004 2.49052 -4.44089e-16 -4.44089e-16 1.51783 1.06713
0.35 5 2.48774 2.48774 4.03583 1.11664 1.3711 1.3711 0.176991 2.48774 8.88178e-16 8.88178e-16 1.54809 1.03687
0.36 5 2.48496 2.48496 4.06283 1.08804 1.39693 1.39693 0.180943 2.48496 8.88178e-16 8.88178e-16 1.57787 1.00709
0.37 5 2.48218 2.48218 4.08935 1.05986 1.42232 1.42232 0.184848 2.48218 1.33227e-15 1.33227e-15 1.60717 0.977794
0.38 5 2.47941 2.47941 4.1154 1.03212 1.44728 1.44728 0.188715 2.47941 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 5 2.47663 2.47663 4.14099 1.00481 1.47182 1.47182 0.192539 2.47663 0 0 1.66436 0.9206
0.4 5 2.47385 2.47385 4.16612 0.977897 1.49595 1.49595 0.196317 2.47385 -8.88178e-16 -8.88178e-16 1.69227 0.892691
0.41 5 2.47107 2.47107 4.1908 0.951407 1.51967 1.51967 0.200063 2.47107 1.77636e-15 1.77636e-15 1.71973 0.865232
0.42 5 2.4683 2.4683 4.21504 0.925317 1.54298 1.54298 0.203764 2.4683 -8.88178e-16 -8.88178e-16 1.74674 0.83822
0.43 5 2.46552 2.46552 4.23883 0.899624 1.56589 1.56589 0.207421 2.46552 1.33227e-15 1.33227e-15 1.77332 0.811647
0.44 5 2.46274 2.46274 4.26219 0.874332 1.58841 1.58841 0.211043 2.46274 -4.44089e-16 -4.44089e-16 1.79945 0.785511
0.45 5 2.45996 2.45996 4.28512 0.849427 1.61054 1.61054 0.214622 2.45996 0 0 1.82516 0.759805
0.46 5 2.45718 2.45718 4.30762 0.82491 1.63227 1.63227 0.21816 2.45718 -1.33227e-15 -1.33227e-15 1.85043 0.734528
0.47 5 2.45441 2.45441 4.3297 0.800764 1.65364 1.65364 0.221646 2.45441 1.33227e-15 1.33227e-15 1.87529 0.709674
0.48 5 2.45163 2.45163 4.35135 0.777021 1.67461 1.67461 0.225113 2.45163 -8.88178e-16 -8.88178e-16 1.89972 0.685241
0.49 5 2.44885 2.44885 4.37259 0.753643 1.69521 1.69521 0.228529 2.44885 1.33227e-15 1.33227e-15 1.92374 0.661225
0.5 5 2.44607 2.44607 4.39341 0.730638 1.71544 1.71544 0.231903 2.44607 -8.88178e-16 -8.88178e-16 1.94734 0.637624
0.51 5 2.4433 2.4433 4.41382 0.708004 1.73529 1.73529 0.235236 2.4433 0 0 1.97053 0.614435
0.52 5 2.44052 2.44052 4.43382 0.685738 1.75478 1.75478 0.238526 2.44052 -1.77636e-15 -1.77636e-15 1.99331 0.591656
0.53 5 2.43774 2.43774 4.45342 0.663841 1.7739 1.7739 0.241778 2.43774 1.77636e-15 1.77636e-15 2.01568 0.569285
0.54 5 2.43496 2.43496 4.4726 0.642246 1.79272 1.79272 0.244926 2.43496 -1.77636e-15 -1.77636e-15 2.03764 0.54732
0.55 5 2.43218 2.43218 4.49139 0.621134 1.81105 1.81105 0.248152 2.43218 0 0 2.0592 0.525761
0.56 5 2.42941 2.42941 4.50977 0.600325 1.82908 1.82908 0.251276 2.42941 -1.77636e-15 -1.77636e-15 2.08036 0.504604
0.57 5 2.42663 2.42663 4.52774 0.579872 1.84676 1.84676 0.254355 2.42663 0 0 2.10111 0.483851
0.58 5 2.42385 2.42385 4.54531 0.559782 1.86407 1.86407 0.257394 2.42385 1.77636e-15 1.77636e-15 2.12146 0.463499
0.59 5 2.42107 2.42107 4.56249 0.540047 1.88103 1.88103 0.260387 2.42107 4.44089e-16 4.44089e-16 2.14141 0.443548
0.6 5 2.4183 2.4183 4.57926 0.52067 1.89763 1.89763 0.263338 2.4183 -8.88178e-16 -8.88178e-16 2.16096 0.423998
0.61 5 2.41552 2.41552 4.59563 0.501648 1.91387 1.91387 0.266243 2.41552 -8.88178e-16 -8.88178e-16 2.18011 0.404849
0.62 5 2.41274 2.41274 4.6116 0.482982 1.92976 1.92976 0.269103 2.41274 8.88178e-16 8.88178e-16 2.19886 0.386101
0.63 5 2.40996 2.40996 4.62717 0.464672 1.94529 1.94529 0.271918 2.40996 -8.88178e-16 -8.88178e-16 2.21721 0.367754
0.64 5 2.40718 2.40718 4.64234 0.446718 1.96047 1.96047 0.274687 2.40718 2.22045e-15 2.22045e-15 2.23515 0.349809
0.65 5 2.40441 2.40441 4.6571 0.429119 1.97529 1.97529 0.277408 2.40441 0 0 2.2527 0.332267
0.66 5 2.40163 2.40163 4.67146 0.411872 1.98976 1.98976 0.280078 2.40163 1.33227e-15 1.33227e-15 2.26983 0.315128
0.67 5 2.39885 2.39885 4.68542 0.39499 2.00386 2.00386 0.282708 2.39885 -4.44089e-16 -4.44089e-16 2.28657 0.298393
0.68 5 2.39607 2.39607 4.69897 0.37846 2.01761 2.01761 0.285284 2.39607 -4.44089e-16 -4.44089e-16 2.3029 0.282065
0.69 5 2.3933 2.3933 4.71211 0.362291 2.03101 2.03101 0.287812 2.3933 -8.88178e-16 -8.88178e-16 2.31882 0.266146
0.7 5 2.39052 2.39052 4.72484 0.346465 2.04405 2.04405 0.290274 2.39052 4.44089e-16 4.44089e-16 2.33433 0.250636
0.71 5 2.38774 2.38774 4.73716 0.33103 2.05671 2.05671 0.292715 2.38774 4.44089e-16 4.44089e-16 2.34942 0.235538
0.72 5 2.38496 2.38496 4.74907 0.315942 2.06902 2.06902 0.295087 2.38496 8.88178e-16 8.88178e-16 2.36411 0.220855
0.73 5 2.38218 2.38218 4.76056 0.301218 2.08097 2.08097 0.297406 2.38218 -8.88178e-16 -8.88178e-16 2.37837 0.20659
0.74 5 2.37941 2.37941 4.77162 0.28686 2.09255 2.09255 0.299671 2.37941 -4.44089e-16 -4.44089e-16 2.39222 0.192745
0.75 5 2.37663 2.37663 4.78227 0.272861 2.10377 2.10377 0.301871 2.37663 -1.33227e-15 -1.33227e-15 2.40564 0.179323
0.76 5 2.37385 2.37385 4.79248 0.25925 2.1146 2.1146 0.304031 2.37385 8.88178e-16 8.88178e-16 2.41863 0.16633
0.77 5 2.37107 2.37107 4.80227 0.246004 2.12507 2.12507 0.306125 2.37107 -1.33227e-15 -1.33227e-15 2.43119 0.153768
0.78 5 2.3683 2.3683 4.81162 0.233133 2.13516 2.13516 0.308159 2.3683 0 0 2.44332 0.141641
0.79 5 2.36552 2.36552 4.82053 0.220642 2.14488 2.14488 0.310131 2.36552 -4.44089e-16 -4.44089e-16 2.45501 0.129955
0.8 5 2.36274 2.36274 4.82899 0.208528 2.15421 2.15421 0.312036 2.36274 0 0 2.46625 0.118715
0.81 5 2.35996 2.35996 4.837 0.196811 2.16315 2.16315 0.313886 2.35996 -4.44089e-16 -4.44089e-16 2.47704 0.107925
0.82 5 2.35718 2.35718 4.84456 0.18548 2.1717 2.1717 0.315666 2.35718 1.33227e-15 1.33227e-15 2.48737 0.097592
0.83 5 2.35441 2.35441 4.85165 0.174543 2.17986 2.17986 0.317377 2.35441 -1.33227e-15 -1.33227e-15 2.49724 0.087722
0.84 5 2.35163 2.35163 4.85827 0.164005 2.18762 2.18762 0.319017 2.35163 8.88178e-16 8.88178e-16 2.50664 0.0783219
0.85 5 2.34885 2.34885 4.86441 0.153874 2.19498 2.19498 0.320586 2.34885 0 -4.44089e-16 2.51556 0.069399
0.86 5 2.34607 2.34607 4.87008 0.144153 2.20192 2.20192 0.32208 2.34607 4.44089e-16 4.44089e-16 2.524 0.060961
0.87 5 2.3433 2.3433 4.87524 0.134847 2.20845 2.20845 0.323497 2.3433 -1.77636e-15 -1.77636e-15 2.53195 0.0530165
0.88 5 2.34052 2.34052 4.87991 0.125965 2.21455 2.21455 0.324835 2.34052 4.44089e-16 4.44089e-16 2.53939 0.0455745
0.89 5 2.33774 2.33774 4.88406 0.117512 2.22023 2.22023 0.326089 2.33774 -1.33227e-15 -1.33227e-15 2.54632 0.0386449
0.9 5 2.33496 2.33496 4.88769 0.109496 2.22547 2.22547 0.327258 2.33496 2.22045e-15 2.22045e-15 2.55272 0.0322383
0.91 5 2.33218 2.33218 4.89078 0.101926 2.23026 2.23026 0.328338 2.33218 -1.77636e-15 -1.77636e-15 2.5586 0.0263661
0.92 5 2.32941 2.32941 4.89333 0.0948095 2.2346 2.2346 0.329324 2.32941 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 5 2.32663 2.32663 4.89532 0.088157 2.23847 2.23847 0.330215 2.32663 -4.44089e-16 -4.44089e-16 2.56869 0.0162754
0.94 5 2.32385 2.32385 4.89673 0.0819783 2.24187 2.24187 0.331005 2.32385 -4.44089e-16 -4.44089e-16 2.57288 0.0120848
0.95 5 2.32107 2.32107 4.89755 0.0762841 2.24479 2.24479 0.331688 2.32107 0 0 2.57648 0.00848456
0.96 5 2.3183 2.3183 4.89777 0.0710877 2.24721 2.24721 0.332262 2.3183 4.44089e-16 4.44089e-16 2.57947 0.00549193
0.97 5 2.31552 2.31552 4.89735 0.0662474 2.24927 2.24927 0.332566 2.31552 -4.44089e-16 -4.44089e-16 2.58184 0.00312562
0.98 5 2.31274 2.31274 4.8963 0.0622396 2.2505 2.2505 0.333056 2.31274 0 0 2.58356 0.00140613
0.99 5 2.30996 2.30996 4.89457 0.0586186 2.25134 2.25134 0.333263 2.30996 4.44089e-16 4.44089e-16 2.58461 0.000355987

==> data/dice6.dat <==
0 6 2.58496 2.58496 2.58496 2.58496 0 0 0 2.58496 -8.88178e-16 -8.88178e-16 8.88178e-16 2.58496
0.01 6 2.58496 2.58496 2.67384 2.49608 0.0888804 0.0888804 -1.38071e-06 2.58496 3.10862e-15 3.10862e-15 0.088879 2.49608
0.02 6 2.58496 2.58496 2.74595 2.42397 0.160991 0.160991 -2.6757e-07 2.58496 -4.44089e-16 -4.44089e-16 0.16099 2.42397
0.03 6 2.58496 2.58496 2.81167 2.35825 0.22671 0.22671 -3.85864e-07 2.58496 4.44089e-16 -4.44089e-16 0.226709 2.35825
0.04 6 2.58496 2.58496 2.8732 2.29672 0.28824 0.28824 -2.50291e-07 2.58496 -8.88178e-16 -8.88178e-16 0.28824 2.29672
0.05 6 2.58496 2.58496 2.93159 2.23833 0.34663 0.34663 -2.30587e-07 2.58496 8.88178e-16 8.88178e-16 0.346629 2.23833
0.06 6 2.58496 2.58496 2.98746 2.18247 0.402494 0.402494 -2.56487e-07 2.58496 0 0 0.402493 2.18247
0.07 6 2.58496 2.58496 3.0412 2.12872 0.456239 0.456239 -1.95018e-07 2.58496 2.22045e-15 2.22045e-15 0.456239 2.12872
0.08 6 2.58496 2.58496 3.09312 2.07681 0.508155 0.508155 -2.7638e-07 2.58496 -4.44089e-16 -4.44089e-16 0.508155 2.07681
0.09 6 2.58496 2.58496 3.14342 2.02651 0.558456 0.558456 -1.28977e-07 2.58496 0 0 0.558456 2.02651
0.1 6 2.58496 2.58496 3.19227 1.97765 0.607311 0.607311 -5.73363e-08 2.58496 -4.44089e-16 -8.88178e-16 0.607311 1.97765
0.11 6 2.58496 2.58496 3.23981 1.93011 0.654852 0.654852 -2.03969e-07 2.58496 -4.44089e-16 -4.44089e-16 0.654852 1.93011
0.12 6 2.58496 2.58496 3.28615 1.88377 0.701189 0.701189 -1.15491e-07 2.58496 4.44089e-16 -4.44089e-16 0.701188 1.88377
0.13 6 2.58496 2.58496 3.33137 1.83855 0.746411 0.746411 -7.67015e-08 2.58496 3.10862e-15 3.10862e-15 0.74641 1.83855
0.14 6 2.58496 2.58496 3.37556 1.79437 0.790594 0.790594 -6.98028e-08 2.58496 0 0 0.790594 1.79437
0.15 6 2.58496 2.58496 3.41877 1.75116 0.833806 0.833806 -7.28096e-08 2.58496 0 0 0.833805 1.75116
0.16 6 2.58496 2.58496 3.46106 1.70886 0.8761 0.8761 -5.83281e-08 2.58496 -3.10862e-15 -3.10862e-15 0.8761 1.70886
0.17 6 2.58496 2.58496 3.50249 1.66744 0.917527 0.917527 -6.85231e-08 2.58496 0 0 0.917527 1.66744
0.18 6 2.58496 2.58496 3.54309 1.62683 0.95813 0.95813 -6.84946e-08 2.58496 4.44089e-16 4.44089e-16 0.95813 1.62683
0.19 6 2.58496 2.58496 3.58291 1.58702 0.997946 0.997946 -3.37346e-08 2.58496 8.88178e-16 8.88178e-16 0.997946 1.58702
0.2 6 2.58496 2.58496 3.62197 1.54795 1.03701 1.03701 -2.76412e-08 2.58496 -8.88178e-16 -4.44089e-16 1.03701 1.54795
0.21 6 2.58496 2.58496 3.66032 1.50961 1.07535 1.07535 -3.1783e-08 2.58496 4.44089e-16 4.44089e-16 1.07535 1.50961
0.22 6 2.58496 2.58496 3.69796 1.47196 1.113 1.113 -4.1043e-08 2.58496 -2.66454e-15 -2.66454e-15 1.113 1.47196
0.23 6 2.58496 2.58496 3.73494 1.43498 1.14998 1.14998 -3.88722e-08 2.58496 0 0 1.14998 1.43498
0.24 6 2.58496 2.58496 3.77128 1.39865 1.18631 1.18631 -3.66163e-08 2.58496 0 0 1.18631 1.39865
0.25 6 2.58496 2.58496 3.80698 1.36294 1.22202 1.22202 -2.40557e-08 2.58496 8.88178e-16 8.88178e-16 1.22202 1.36294
0.26 6 2.58496 2.58496 3.84208 1.32784 1.25712 1.25712 -4.55785e-08 2.58496 -4.44089e-16 -4.44089e-16 1.25712 1.32784
0.27 6 2.58496 2.58496 3.87659 1.29334 1.29163 1.29163 -1.89109e-08 2.58496 4.44089e-16 4.44089e-16 1.29163 1.29334
0.28 6 2.58496 2.58496 3.91052 1.2594 1.32556 1.32556 -2.20251e-08 2.58496 -2.66454e-15 -3.10862e-15 1.32556 1.2594
0.29 6 2.58496 2.58496 3.9439 1.22603 1.35893 1.35893 -3.88377e-08 2.58496 4.44089e-16 8.88178e-16 1.35893 1.22603
0.3 6 2.58496 2.58496 3.97672 1.1932 1.39176 1.39176 -1.85383e-08 2.58496 -1.33227e-15 -1.33227e-15 1.39176 1.1932
0.31 6 2.58496 2.58496 4.00901 1.16091 1.42405 1.42405 -2.31045e-08 2.58496 4.44089e-16 4.44089e-16 1.42405 1.16091
0.32 6 2.58496 2.58496 4.04078 1.12914 1.45582 1.45582 -1.92312e-08 2.58496 -3.10862e-15 -3.10862e-15 1.45582 1.12914
0.33 6 2.58496 2.58496 4.07204 1.09788 1.48708 1.48708 -2.40813e-08 2.58496 1.77636e-15 8.88178e-16 1.48708 1.09788
0.34 6 2.58496 2.58496 4.1028 1.06713 1.51783 1.51783 -3.57954e-08 2.58496 -1.33227e-15 -1.33227e-15 1.51783 1.06713
0.35 6 2.58496 2.58496 4.13306 1.03687 1.54809 1.54809 -2.69152e-08 2.58496 2.22045e-15 1.77636e-15 1.54809 1.03687
0.36 6 2.58496 2.58496 4.16283 1.00709 1.57787 1.57787 -2.22118e-08 2.58496 1.33227e-15 1.33227e-15 1.57787 1.00709
0.37 6 2.58496 2.58496 4.19213 0.977794 1.60717 1.60717 -1.5087e-08 2.58496 1.33227e-15 1.33227e-15 1.60717 0.977794
0.38 6 2.58496 2.58496 4.22096 0.948966 1.636 1.636 -1.50827e-08 2.58496 -1.33227e-15 -1.33227e-15 1.636 0.948966
0.39 6 2.58496 2.58496 4.24933 0.9206 1.66436 1.66436 -1.36352e-08 2.58496 -1.33227e-15 -1.33227e-15 1.66436 0.9206
0.4 6 2.58496 2.58496 4.27723 0.892691 1.69227 1.69227 -1.67781e-08 2.58496 -1.33227e-15 -1.33227e-15 1.69227 0.892691
0.41 6 2.58496 2.58496 4.30469 0.865232 1.71973 1.71973 -2.0646e-08 2.58496 1.77636e-15 1.77636e-15 1.71973 0.865232
0.42 6 2.58496 2.58496 4.33171 0.83822 1.74674 1.74674 -3.62336e-08 2.58496 -4.44089e-16 -1.33227e-15 1.74674 0.83822
0.43 6 2.58496 2.58496 4.35828 0.811647 1.77332 1.77332 -8.59534e-09 2.58496 1.77636e-15 1.77636e-15 1.77332 0.811647
0.44 6 2.58496 2.58496 4.38441 0.785511 1.79945 1.79945 -1.01539e-08 2.58496 -8.88178e-16 -1.33227e-15 1.79945 0.785511
0.45 6 2.58496 2.58496 4.41012 0.759805 1.82516 1.82516 -1.36914e-08 2.58496 -4.44089e-16 -4.44089e-16 1.82516 0.759805
0.46 6 2.58496 2.58496 4.4354 0.734528 1.85043 1.85043 -2.61671e-08 2.58496 -1.77636e-15 -1.77636e-15 1.85043 0.734528
0.47 6 2.58496 2.58496 4.46025 0.709674 1.87529 1.87529 -2.62824e-08 2.58496 2.22045e-15 2.22045e-15 1.87529 0.709674
0.48 6 2.58496 2.58496 4.48468 0.685241 1.89972 1.89972 -1.31103e-08 2.58496 -1.33227e-15 -1.33227e-15 1.89972 0.685241
0.49 6 2.58496 2.58496 4.5087 0.661225 1.92374 1.92374 -1.13246e-08 2.58496 2.22045e-15 2.22045e-15 1.92374 0.661225
0.5 6 2.58496 2.58496 4.5323 0.637624 1.94734 1.94734 -1.02118e-08 2.58496 -1.77636e-15 -1.77636e-15 1.94734 0.637624
0.51 6 2.58496 2.58496 4.55549 0.614435 1.97053 1.97053 -5.53719e-09 2.58496 0 0 1.97053 0.614435
0.52 6 2.58496 2.58496 4.57827 0.591656 1.99331 1.99331 -1.11424e-08 2.58496 -1.33227e-15 -1.33227e-15 1.99331 0.591656
0.53 6 2.58496 2.58496 4.60064 0.569285 2.01568 2.01568 -1.14555e-08 2.58496 2.22045e-15 1.77636e-15 2.01568 0.569285
0.54 6 2.58496 2.58496 4.6226 0.54732 2.03764 2.03764 -2.13024e-08 2.58496 -1.77636e-15 -1.77636e-15 2.03764 0.54732
0.55 6 2.58496 2.58496 4.64416 0.525761 2.0592 2.0592 -7.54453e-09 2.58496 -4.44089e-16 -4.44089e-16 2.0592 0.525761
0.56 6 2.58496 2.58496 4.66532 0.504604 2.08036 2.08036 -7.55665e-09 2.58496 -1.77636e-15 -1.77636e-15 2.08036 0.504604
0.57 6 2.58496 2.58496 4.68607 0.483851 2.10111 2.10111 -5.84434e-09 2.58496 0 0 2.10111 0.483851
0.58 6 2.58496 2.58496 4.70643 0.463499 2.12146 2.12146 -6.67679e-09 2.58496 -4.44089e-16 2.22045e-15 2.12146 0.463499
0.59 6 2.58496 2.58496 4.72638 0.443548 2.14141 2.14141 -9.22151e-09 2.58496 1.33227e-15 1.33227e-15 2.14141 0.443548
0.6 6 2.58496 2.58496 4.74593 0.423998 2.16096 2.16096 -8.19726e-09 2.58496 1.77636e-15 -1.77636e-15 2.16096 0.423998
0.61 6 2.58496 2.58496 4.76508 0.404849 2.18011 2.18011 -5.19938e-09 2.58496 -1.33227e-15 -4.44089e-16 2.18011 0.404849
0.62 6 2.58496 2.58496 4.78382 0.386101 2.19886 2.19886 -4.2937e-09 2.58496 1.77636e-15 1.77636e-15 2.19886 0.386101
0.63 6 2.58496 2.58496 4.80217 0.367754 2.21721 2.21721 -7.16224e-09 2.58496 -1.33227e-15 -1.33227e-15 2.21721 0.367754
0.64 6 2.58496 2.58496 4.82012 0.349809 2.23515 2.23515 -4.76922e-09 2.58496 2.66454e-15 2.66454e-15 2.23515 0.349809
0.65 6 2.58496 2.58496 4.83766 0.332267 2.2527 2.2527 -1.18482e-08 2.58496 -8.88178e-16 -8.88178e-16 2.2527 0.332267
0.66 6 2.58496 2.58496 4.8548 0.315128 2.26983 2.26983 -7.15501e-09 2.58496 2.22045e-15 2.66454e-15 2.26983 0.315128
0.67 6 2.58496 2.58496 4.87153 0.298393 2.28657 2.28657 -5.00559e-09 2.58496 -8.88178e-16 -8.88178e-16 2.28657 0.298393
0.68 6 2.58496 2.58496 4.88786 0.282065 2.3029 2.3029 -7.80874e-09 2.58496 -4.44089e-16 -4.44089e-16 2.3029 0.282065
0.69 6 2.58496 2.58496 4.90378 0.266146 2.31882 2.31882 -3.3179e-09 2.58496 -1.33227e-15 -1.33227e-15 2.31882 0.266146
0.7 6 2.58496 2.58496 4.91929 0.250636 2.33433 2.33433 -1.15767e-08 2.58496 1.77636e-15 2.22045e-15 2.33433 0.250636
0.71 6 2.58496 2.58496 4.93439 0.235538 2.34942 2.34942 -4.30905e-09 2.58496 -4.44089e-16 -8.88178e-16 2.34942 0.235538
0.72 6 2.58496 2.58496 4.94907 0.220855 2.36411 2.36411 -3.12793e-09 2.58496 1.77636e-15 1.77636e-15 2.36411 0.220855
0.73 6 2.58496 2.58496 4.96334 0.20659 2.37837 2.37837 -2.04152e-09 2.58496 -4.44089e-16 -4.44089e-16 2.37837 0.20659
0.74 6 2.58496 2.58496 4.97718 0.192745 2.39222 2.39222 -3.66683e-09 2.58496 -4.44089e-16 -4.44089e-16 2.39222 0.192745
0.75 6 2.58496 2.58496 4.9906 0.179323 2.40564 2.40564 -8.36776e-09 2.58496 -4.44089e-16 0 2.40564 0.179323
0.76 6 2.58496 2.58496 5.0036 0.16633 2.41863 2.41863 -3.74566e-09 2.58496 1.77636e-15 1.77636e-15 2.41863 0.16633
0.77 6 2.58496 2.58496 5.01616 0.153768 2.43119 2.43119 -3.45471e-09 2.58496 -8.88178e-16 -8.88178e-16 2.43119 0.153768
0.78 6 2.58496 2.58496 5.02828 0.141641 2.44332 2.44332 -2.85588e-09 2.58496 0 0 2.44332 0.141641
0.79 6 2.58496 2.58496 5.03997 0.129955 2.45501 2.45501 -3.62435e-09 2.58496 -8.88178e-16 -4.44089e-16 2.45501 0.129955
0.8 6 2.58496 2.58496 5.05121 0.118715 2.46625 2.46625 -3.76495e-09 2.58496 4.44089e-16 4.44089e-16 2.46625 0.118715
0.81 6 2.58496 2.58496 5.062 0.107925 2.47704 2.47704 -3.40298e-09 2.58496 -8.88178e-16 -8.88178e-16 2.47704 0.107925
0.82 6 2.58496 2.58496 5.07233 0.097592 2.48737 2.48737 -3.04994e-09 2.58496 2.66454e-15 2.66454e-15 2.48737 0.097592
0.83 6 2.58496 2.58496 5.0822 0.087722 2.49724 2.49724 -1.8929e-09 2.58496 -1.33227e-15 -1.33227e-15 2.49724 0.087722
0.84 6 2.58496 2.58496 5.0916 0.0783219 2.50664 2.50664 -1.88913e-09 2.58496 0 1.77636e-15 2.50664 0.0783219
0.85 6 2.58496 2.58496 5.10053 0.069399 2.51556 2.51556 -2.96945e-09 2.58496 -8.88178e-16 -1.77636e-15 2.51556 0.069399
0.86 6 2.58496 2.58496 5.10896 0.060961 2.524 2.524 -4.85062e-09 2.58496 8.88178e-16 8.88178e-16 2.524 0.060961
0.87 6 2.58496 2.58496 5.11691 0.0530165 2.53195 2.53195 -3.169e-09 2.58496 -1.33227e-15 -1.33227e-15 2.53195 0.0530165
0.88 6 2.58496 2.58496 5.12435 0.0455745 2.53939 2.53939 -1.63065e-09 2.58496 8.88178e-16 1.77636e-15 2.53939 0.0455745
0.89 6 2.58496 2.58496 5.13128 0.0386449 2.54632 2.54632 -2.67794e-09 2.58496 0 -1.33227e-15 2.54632 0.0386449
0.9 6 2.58496 2.58496 5.13769 0.0322383 2.55272 2.55272 -3.61109e-09 2.58496 8.88178e-16 1.77636e-15 2.55272 0.0322383
0.91 6 2.58496 2.58496 5.14356 0.0263661 2.5586 2.5586 -2.12401e-09 2.58496 -1.77636e-15 -1.77636e-15 2.5586 0.0263661
0.92 6 2.58496 2.58496 5.14888 0.0210407 2.56392 2.56392 -3.61253e-09 2.58496 4.44089e-16 4.44089e-16 2.56392 0.0210407
0.93 6 2.58496 2.58496 5.15365 0.0162754 2.56869 2.56869 -3.60192e-09 2.58496 0 4.44089e-16 2.56869 0.0162754
0.94 6 2.58496 2.58496 5.15784 0.0120848 2.57288 2.57288 -3.02244e-09 2.58496 8.88178e-16 8.88178e-16 2.57288 0.0120848
0.95 6 2.58496 2.58496 5.16144 0.00848456 2.57648 2.57648 -2.42507e-09 2.58496 0 0 2.57648 0.00848456
0.96 6 2.58496 2.58496 5.16443 0.00549193 2.57947 2.57947 -2.85329e-09 2.58496 8.88178e-16 8.88178e-16 2.57947 0.00549193
0.97 6 2.58496 2.58496 5.1668 0.00312562 2.58184 2.58184 -2.30871e-09 2.58496 -1.77636e-15 -1.33227e-15 2.58184 0.00312562
0.98 6 2.58496 2.58496 5.16852 0.00140613 2.58356 2.58356 -2.07085e-09 2.58496 1.33227e-15 8.88178e-16 2.58356 0.00140613
0.99 6 2.58496 2.58496 5.16957 0.000355985 2.58461 2.58461 -2.40202e-09 2.58496 -8.88178e-16 4.44089e-16 2.58461 0.000355987


==> data/lambda.dat <==
0 1 1 1 1 0 0 0 1 0 0 0 1
0.01 1 1 1.08046 0.919539 0.0804615 0.0804615 -1.11022e-16 1 -1.11022e-16 -1.11022e-16 0.0804615 0.919539
0.02 1 1 1.14032 0.859684 0.140316 0.140316 1.11022e-16 1 1.11022e-16 1.11022e-16 0.140316 0.859684
0.03 1 1 1.19213 0.80787 0.19213 0.19213 -2.22045e-16 1 0 0 0.19213 0.80787
0.04 1 1 1.23861 0.761388 0.238612 0.238612 -5.55112e-16 1 1.11022e-16 1.11022e-16 0.238612 0.761388
0.05 1 1 1.28106 0.718937 0.281063 0.281063 -2.22045e-16 1 -1.11022e-16 -1.11022e-16 0.281063 0.718937
0.06 1 1 1.32026 0.679742 0.320258 0.320258 0 1 1.11022e-16 1.11022e-16 0.320258 0.679742
0.07 1 1 1.35671 0.643287 0.356713 0.356713 -4.44089e-16 1 0 0 0.356713 0.643287
0.08 1 1 1.3908 0.609198 0.390802 0.390802 -2.22045e-16 1 0 0 0.390802 0.609198
0.09 1 1 1.4228 0.577195 0.422805 0.422805 0 1 -2.22045e-16 -2.22045e-16 0.422805 0.577195
0.1 1 1 1.45294 0.547057 0.452943 0.452943 3.33067e-16 1 -1.11022e-16 -1.11022e-16 0.452943 0.547057
0.11 1 1 1.48139 0.518607 0.481393 0.481393 3.33067e-16 1 0 0 0.481393 0.518607
0.12 1 1 1.5083 0.491696 0.508304 0.508304 1.66533e-16 1 0 0 0.508304 0.491696
0.13 1 1 1.5338 0.4662 0.5338 0.5338 1.11022e-16 1 1.11022e-16 1.11022e-16 0.5338 0.4662
0.14 1 1 1.55799 0.442014 0.557986 0.557986 1.11022e-16 1 1.11022e-16 1.11022e-16 0.557986 0.442014
0.15 1 1 1.58096 0.419044 0.580956 0.580956 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.580956 0.419044
0.16 1 1 1.60279 0.397211 0.602789 0.602789 3.33067e-16 1 -1.11022e-16 -1.11022e-16 0.602789 0.397211
0.17 1 1 1.62356 0.376443 0.623557 0.623557 -1.66533e-16 1 2.22045e-16 2.22045e-16 0.623557 0.376443
0.18 1 1 1.64332 0.356677 0.643323 0.643323 1.66533e-16 1 0 0 0.643323 0.356677
0.19 1 1 1.66215 0.337854 0.662146 0.662146 -2.22045e-16 1 1.11022e-16 1.11022e-16 0.662146 0.337854
0.2 1 1 1.68008 0.319923 0.680077 0.680077 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.680077 0.319923
0.21 1 1 1.69716 0.302837 0.697163 0.697163 -3.33067e-16 1 1.11022e-16 1.11022e-16 0.697163 0.302837
0.22 1 1 1.71345 0.286552 0.713448 0.713448 1.66533e-16 1 1.11022e-16 1.11022e-16 0.713448 0.286552
0.23 1 1 1.72897 0.271028 0.728972 0.728972 -5.55112e-17 1 0 0 0.728972 0.271028
0.24 1 1 1.74377 0.25623 0.74377 0.74377 1.66533e-16 1 -1.11022e-16 -1.11022e-16 0.74377 0.25623
0.25 1 1 1.75788 0.242122 0.757878 0.757878 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.757878 0.242122
0.26 1 1 1.77133 0.228672 0.771328 0.771328 -5.82867e-16 1 1.11022e-16 1.11022e-16 0.771328 0.228672
0.27 1 1 1.78415 0.215851 0.784149 0.784149 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.784149 0.215851
0.28 1 1 1.79637 0.203632 0.796368 0.796368 3.88578e-16 1 -1.11022e-16 -1.11022e-16 0.796368 0.203632
0.29 1 1 1.80801 0.191987 0.808013 0.808013 -2.22045e-16 1 1.11022e-16 1.11022e-16 0.808013 0.191987
0.3 1 1 1.81911 0.180893 0.819107 0.819107 8.32667e-17 1 1.11022e-16 1.11022e-16 0.819107 0.180893
0.31 1 1 1.82967 0.170325 0.829675 0.829675 1.11022e-16 1 -1.11022e-16 -1.11022e-16 0.829675 0.170325
0.32 1 1 1.83974 0.160263 0.839737 0.839737 3.88578e-16 1 1.11022e-16 1.11022e-16 0.839737 0.160263
0.33 1 1 1.84932 0.150684 0.849316 0.849316 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.849316 0.150684
0.34 1 1 1.85843 0.141569 0.858431 0.858431 -3.05311e-16 1 1.11022e-16 1.11022e-16 0.858431 0.141569
0.35 1 1 1.8671 0.132899 0.867101 0.867101 -2.498e-16 1 -1.11022e-16 -1.11022e-16 0.867101 0.132899
0.36 1 1 1.87534 0.124656 0.875344 0.875344 0 1 -1.11022e-16 -1.11022e-16 0.875344 0.124656
0.37 1 1 1.88318 0.116823 0.883177 0.883177 -2.77556e-17 1 1.11022e-16 1.11022e-16 0.883177 0.116823
0.38 1 1 1.89062 0.109382 0.890618 0.890618 -2.77556e-17 1 -1.11022e-16 -1.11022e-16 0.890618 0.109382
0.39 1 1 1.89768 0.102319 0.897681 0.897681 2.22045e-16 1 -1.11022e-16 -1.11022e-16 0.897681 0.102319
0.4 1 1 1.90438 0.0956185 0.904381 0.904381 0 1 -1.11022e-16 -1.11022e-16 0.904381 0.0956185
0.41 1 1 1.91073 0.0892651 0.910735 0.910735 -5.82867e-16 1 1.11022e-16 1.11022e-16 0.910735 0.0892651
0.42 1 1 1.91675 0.0832451 0.916755 0.916755 -5.55112e-16 1 1.11022e-16 1.11022e-16 0.916755 0.0832451
0.43 1 1 1.92245 0.0775451 0.922455 0.922455 -5.82867e-16 1 1.11022e-16 1.11022e-16 0.922455 0.0775451
0.44 1 1 1.92785 0.072152 0.927848 0.927848 -5.55112e-17 1 -1.11022e-16 -1.11022e-16 0.927848 0.072152
0.45 1 1 1.93295 0.0670533 0.932947 0.932947 2.22045e-16 1 -1.11022e-16 -1.11022e-16 0.932947 0.0670533
0.46 1 1 1.93776 0.0622368 0.937763 0.937763 -8.32667e-17 1 1.11022e-16 1.11022e-16 0.937763 0.0622368
0.47 1 1 1.94231 0.057691 0.942309 0.942309 -2.22045e-16 1 1.11022e-16 1.11022e-16 0.942309 0.057691
0.48 1 1 1.9466 0.0534044 0.946596 0.946596 -1.66533e-16 1 1.11022e-16 1.11022e-16 0.946596 0.0534044
0.49 1 1 1.95063 0.0493663 0.950634 0.950634 -5.55112e-17 1 0 0 0.950634 0.0493663
0.5 1 1 1.95443 0.045566 0.954434 0.954434 -6.93889e-17 1 1.11022e-16 1.11022e-16 0.954434 0.045566
0.51 1 1 1.95801 0.0419933 0.958007 0.958007 -3.60822e-16 1 1.11022e-16 1.11022e-16 0.958007 0.0419933
0.52 1 1 1.96136 0.0386383 0.961362 0.961362 4.16334e-17 1 1.11022e-16 1.11022e-16 0.961362 0.0386383
0.53 1 1 1.96451 0.0354915 0.964509 0.964509 -4.16334e-16 1 3.33067e-16 3.33067e-16 0.964509 0.0354915
0.54 1 1 1.96746 0.0325435 0.967457 0.967457 -3.88578e-16 1 0 0 0.967457 0.0325435
0.55 1 1 1.97021 0.0297853 0.970215 0.970215 -1.38778e-16 1 0 0 0.970215 0.0297853
0.56 1 1 1.97279 0.0272083 0.972792 0.972792 1.38778e-16 1 -1.11022e-16 -1.11022e-16 0.972792 0.0272083
0.57 1 1 1.9752 0.0248039 0.975196 0.975196 1.52656e-16 1 1.11022e-16 1.11022e-16 0.975196 0.0248039
0.58 1 1 1.97744 0.022564 0.977436 0.977436 4.30211e-16 1 0 0 0.977436 0.022564
0.59 1 1 1.97952 0.0204807 0.979519 0.979519 5.96745e-16 1 0 0 0.979519 0.0204807
0.6 1 1 1.98145 0.0185461 0.981454 0.981454 2.08167e-17 1 1.11022e-16 1.11022e-16 0.981454 0.0185461
0.61 1 1 1.98325 0.0167529 0.983247 0.983247 4.30211e-16 1 0 0 0.983247 0.0167529
0.62 1 1 1.98491 0.0150938 0.984906 0.984906 5.55112e-17 1 1.11022e-16 1.11022e-16 0.984906 0.0150938
0.63 1 1 1.98644 0.0135618 0.986438 0.986438 -1.38778e-17 1 0 0 0.986438 0.0135618
0.64 1 1 1.98785 0.01215 0.98785 0.98785 -1.11022e-16 1 1.11022e-16 1.11022e-16 0.98785 0.01215
0.65 1 1 1.98915 0.010852 0.989148 0.989148 0 1 -1.11022e-16 -1.11022e-16 0.989148 0.010852
0.66 1 1 1.99034 0.00966121 0.990339 0.990339 2.63678e-16 1 -1.11022e-16 -1.11022e-16 0.990339 0.00966121
0.67 1 1 1.99143 0.0085716 0.991428 0.991428 -2.08167e-16 1 1.11022e-16 1.11022e-16 0.991428 0.0085716
0.68 1 1 1.99242 0.00757715 0.992423 0.992423 -4.16334e-16 1 1.11022e-16 1.11022e-16 0.992423 0.00757715
0.69 1 1 1.99333 0.00667209 0.993328 0.993328 -4.71845e-16 1 1.11022e-16 1.11022e-16 0.993328 0.00667209
0.7 1 1 1.99415 0.00585083 0.994149 0.994149 1.94289e-16 1 -1.11022e-16 -1.11022e-16 0.994149 0.00585083
0.71 1 1 1.99489 0.00510799 0.994892 0.994892 -2.77556e-16 1 1.11022e-16 1.11022e-16 0.994892 0.00510799
0.72 1 1 1.99556 0.00443836 0.995562 0.995562 -5.55112e-17 1 -1.11022e-16 -1.11022e-16 0.995562 0.00443836
0.73 1 1 1.99616 0.00383694 0.996163 0.996163 1.249e-16 1 -1.11022e-16 -1.11022e-16 0.996163 0.00383694
0.74 1 1 1.9967 0.0032989 0.996701 0.996701 -2.84495e-16 1 1.11022e-16 1.11022e-16 0.996701 0.0032989
0.75 1 1 1.99718 0.0028196 0.99718 0.99718 3.50414e-16 1 0 0 0.99718 0.0028196
0.76 1 1 1.99761 0.00239458 0.997605 0.997605 -3.81639e-16 1 1.11022e-16 1.11022e-16 0.997605 0.00239458
0.77 1 1 1.99798 0.00201957 0.99798 0.99798 -8.32667e-17 1 1.11022e-16 1.11022e-16 0.99798 0.00201957
0.78 1 1 1.99831 0.00169046 0.99831 0.99831 2.70617e-16 1 1.11022e-16 1.11022e-16 0.99831 0.00169046
0.79 1 1 1.9986 0.00140334 0.998597 0.998597 3.85109e-16 1 -1.11022e-16 -1.11022e-16 0.998597 0.00140334
0.8 1 1 1.99885 0.00115446 0.998846 0.998846 2.42861e-17 1 1.11022e-16 1.11022e-16 0.998846 0.00115446
0.81 1 1 1.99906 0.000940272 0.99906 0.99906 -1.83881e-16 1 1.11022e-16 1.11022e-16 0.99906 0.000940272
0.82 1 1 1.99924 0.000757374 0.999243 0.999243 7.97973e-17 1 1.11022e-16 1.11022e-16 0.999243 0.000757374
0.83 1 1 1.9994 0.000602561 0.999397 0.999397 3.57353e-16 1 0 0 0.999397 0.000602561
0.84 1 1 1.99953 0.000472794 0.999527 0.999527 -2.15106e-16 1 -1.11022e-16 -1.11022e-16 0.999527 0.000472794
0.85 1 1 1.99963 0.000365213 0.999635 0.999635 5.88071e-16 1 0 0 0.999635 0.000365213
0.86 1 1 1.99972 0.000277131 0.999723 0.999723 -1.16226e-16 1 -1.11022e-16 -1.11022e-16 0.999723 0.000277131
0.87 1 1 1.99979 0.000206034 0.999794 0.999794 -2.86229e-16 1 2.22045e-16 2.22045e-16 0.999794 0.000206034
0.88 1 1 1.99985 0.000149584 0.99985 0.99985 -4.7358e-16 1 2.22045e-16 2.22045e-16 0.99985 0.000149584
0.89 1 1 1.99989 0.000105615 0.999894 0.999894 1.17961e-16 1 0 0 0.999894 0.000105615
0.9 1 1 1.99993 7.2136e-05 0.999928 0.999928 -3.43042e-16 1 0 0 0.999928 7.2136e-05
0.91 1 1 1.99995 4.73281e-05 0.999953 0.999953 4.35416e-16 1 -2.22045e-16 -2.22045e-16 0.999953 4.73281e-05
0.92 1 1 1.99997 2.95466e-05 0.99997 0.99997 -1.67401e-16 1 1.11022e-16 1.11022e-16 0.99997 2.95466e-05
0.93 1 1 1.99998 1.73196e-05 0.999983 0.999983 -7.069e-17 1 -1.11022e-16 -1.11022e-16 0.999983 1.73196e-05
0.94 1 1 1.99999 9.34868e-06 0.999991 0.999991 6.54858e-17 1 0 0 0.999991 9.34868e-06
0.95 1 1 2 4.50843e-06 0.999995 0.999995 3.05745e-17 1 -1.11022e-16 -1.11022e-16 0.999995 4.50843e-06
0.96 1 1 2 1.84665e-06 0.999998 0.999998 -2.01445e-16 1 1.11022e-16 1.11022e-16 0.999998 1.84665e-06
0.97 1 1 2 5.84292e-07 0.999999 0.999999 1.69894e-16 1 1.11022e-16 1.11022e-16 0.999999 5.84292e-07
0.98 1 1 2 1.15416e-07 1 1 1.62956e-16 1 0 0 1 1.15416e-07
0.99 1 1 2 7.21347e-09 1 1 -3.91139e-16 1 -1.11022e-16 -1.11022e-16 1 7.21348e-09


==> data/markov_2.dat <==
0 2 0 2 -8.04302e-17 2 8.04302e-17 0 0 2 0 0 0
0.01 1.95459 7.2136e-05 1.9596 7.2136e-05 1.95451 3.09553e-16 0.00501812 7.2136e-05 1.95451 0 0.00501812 0
0.02 1.91921 0.000288558 1.92928 0.000288558 1.91892 1.22298e-16 0.0100729 0.000288558 1.91892 0 0.0100729 0
0.03 1.88764 0.00064931 1.9028 0.00064931 1.88699 4.27718e-16 0.0151648 0.00064931 1.88699 0 0.0151648 1.60171e-16
0.04 1.85856 0.00115446 1.87885 0.00115446 1.8574 3.80338e-16 0.0202944 0.00115446 1.8574 0 0.0202944 0
0.05 1.83134 0.00180412 1.8568 0.00180412 1.82953 2.65413e-16 0.0254625 0.00180412 1.82953 0 0.0254625 0
0.06 1.80561 0.00259841 1.83628 0.00259841 1.80301 5.09141e-16 0.0306694 0.00259841 1.80301 0 0.0306694 0
0.07 1.78112 0.0035375 1.81704 0.0035375 1.77758 3.13985e-16 0.0359159 0.0035375 1.77758 0 0.0359159 1.60171e-16
0.08 1.75771 0.00462156 1.79891 0.00462156 1.75309 3.49547e-16 0.0412026 0.00462156 1.75309 0 0.0412026 0
0.09 1.73523 0.00585083 1.78177 0.00585083 1.72938 4.10262e-16 0.0465301 0.00585083 1.72938 0 0.0465301 0
0.1 1.7136 0.00722555 1.7655 0.00722555 1.70638 4.03323e-16 0.0518992 0.00722555 1.70638 0 0.0518992 0
0.11 1.69273 0.00874599 1.75004 0.00874599 1.68399 1.5786e-16 0.0573104 0.00874599 1.68399 3.46945e-18 0.0573104 0
0.12 1.67256 0.0104125 1.73532 0.0104125 1.66214 -2.25514e-17 0.0627645 0.0104125 1.66214 -5.20417e-18 0.0627645 0
0.13 1.65302 0.0122253 1.72128 0.0122253 1.64079 2.08167e-17 0.0682622 0.0122253 1.64079 0 0.0682622 0
0.14 1.63408 0.014185 1.70788 0.014185 1.61989 1.21431e-17 0.0738042 0.014185 1.61989 -8.67362e-18 0.0738042 1.60171e-16
0.15 1.61569 0.0162917 1.69508 0.0162917 1.5994 7.63278e-17 0.0793914 0.0162917 1.5994 0 0.0793914 1.60171e-16
0.16 1.59782 0.0185461 1.68285 0.0185461 1.57927 1.56125e-16 0.0850244 0.0185461 1.57927 3.46945e-18 0.0850244 0
0.17 1.58044 0.0209485 1.67115 0.0209485 1.55949 -5.20417e-17 0.0907041 0.0209485 1.55949 0 0.0907041 0
0.18 1.56353 0.0234995 1.65996 0.0234995 1.54003 1.49186e-16 0.0964313 0.0234995 1.54003 -1.04083e-17 0.0964313 1.60171e-16
0.19 1.54706 0.0261996 1.64926 0.0261996 1.52086 4.89192e-16 0.102207 0.0261996 1.52086 0 0.102207 1.60171e-16
0.2 1.531 0.0290494 1.63904 0.0290494 1.50195 3.1225e-17 0.108032 0.0290494 1.50195 -1.04083e-17 0.108032 0
0.21 1.51535 0.0320495 1.62926 0.0320495 1.4833 -1.04083e-16 0.113906 0.0320495 1.4833 -6.93889e-18 0.113906 0
0.22 1.50008 0.0352005 1.61992 0.0352005 1.46488 4.85723e-17 0.119832 0.0352005 1.46488 -6.93889e-18 0.119832 1.60171e-16
0.23 1.48518 0.038503 1.61099 0.038503 1.44668 4.78784e-16 0.12581 0.038503 1.44668 0 0.12581 1.60171e-16
0.24 1.47064 0.041958 1.60248 0.041958 1.42868 -4.16334e-17 0.131841 0.041958 1.42868 -6.93889e-18 0.131841 0
0.25 1.45644 0.045566 1.59436 0.045566 1.41087 2.01228e-16 0.137925 0.045566 1.41087 0 0.137925 0
0.26 1.44256 0.0493279 1.58663 0.0493279 1.39323 2.63678e-16 0.144065 0.0493279 1.39323 0 0.144065 0
0.27 1.42901 0.0532446 1.57927 0.0532446 1.37576 3.26128e-16 0.150261 0.0532446 1.37576 0 0.150261 0
0.28 1.41576 0.0573168 1.57227 0.0573168 1.35844 3.81639e-16 0.156513 0.0573168 1.35844 0 0.156513 0
0.29 1.40281 0.0615456 1.56564 0.0615456 1.34127 6.93889e-17 0.162824 0.0615456 1.34127 0 0.162824 0
0.3 1.39016 0.0659319 1.55935 0.0659319 1.32423 2.498e-16 0.169195 0.0659319 1.32423 0 0.169195 0
0.31 1.37779 0.0704768 1.55341 0.0704768 1.30731 2.08167e-16 0.175626 0.0704768 1.30731 0 0.175626 0
0.32 1.36569 0.0751813 1.54781 0.0751813 1.29051 1.66533e-16 0.182119 0.0751813 1.29051 0 0.182119 0
0.33 1.35386 0.0800465 1.54254 0.0800465 1.27382 2.63678e-16 0.188675 0.0800465 1.27382 0 0.188675 0
0.34 1.3423 0.0850736 1.53759 0.0850736 1.25722 3.19189e-16 0.195295 0.0850736 1.25722 0 0.195295 0
0.35 1.33098 0.0902639 1.53297 0.0902639 1.24072 1.66533e-16 0.201982 0.0902639 1.24072 0 0.201982 0
0.36 1.31992 0.0956185 1.52866 0.0956185 1.2243 9.85323e-16 0.208735 0.0956185 1.2243 0 0.208735 0
0.37 1.30911 0.101139 1.52466 0.101139 1.20797 1.52656e-16 0.215558 0.101139 1.20797 0 0.215558 0
0.38 1.29853 0.106827 1.52098 0.106827 1.1917 4.44089e-16 0.22245 0.106827 1.1917 0 0.22245 0
0.39 1.28819 0.112683 1.5176 0.112683 1.1755 1.94289e-16 0.229415 0.112683 1.1755 0 0.229415 0
0.4 1.27807 0.118709 1.51452 0.118709 1.15936 4.30211e-16 0.236453 0.118709 1.15936 0 0.236453 0
0.41 1.26818 0.124907 1.51175 0.124907 1.14328 2.498e-16 0.243566 0.124907 1.14328 0 0.243566 0
0.42 1.25852 0.131279 1.50927 0.131279 1.12724 3.88578e-16 0.250756 0.131279 1.12724 0 0.250756 0
0.43 1.24907 0.137825 1.50709 0.137825 1.11124 9.15934e-16 0.258024 0.137825 1.11124 0 0.258024 0
0.44 1.23983 0.144549 1.50521 0.144549 1.09528 5.82867e-16 0.265374 0.144549 1.09528 0 0.265374 0
0.45 1.23081 0.151452 1.50361 0.151452 1.07936 5.27356e-16 0.272806 0.151452 1.07936 0 0.272806 0
0.46 1.22199 0.158535 1.50231 0.158535 1.06345 1.38778e-16 0.280322 0.158535 1.06345 0 0.280322 0
0.47 1.21337 0.165802 1.5013 0.165802 1.04757 1.38778e-16 0.287925 0.165802 1.04757 0 0.287925 0
0.48 1.20496 0.173254 1.50058 0.173254 1.03171 9.4369e-16 0.295618 0.173254 1.03171 0 0.295618 0
0.49 1.19674 0.180893 1.50014 0.180893 1.01585 2.41474e-15 0.303401 0.180893 1.01585 0 0.303401 0
0.5 1.18872 0.188722 1.5 0.188722 1 3.88578e-16 0.311278 0.188722 1 0 0.311278 0
0.51 1.18089 0.196743 1.50014 0.180893 1 0.0158505 0.303401 0.196743 0.98415 0 0.319251 0
0.52 1.17325 0.20496 1.50058 0.173254 1 0.0317061 0.295618 0.20496 0.968294 0 0.327324 0
0.53 1.1658 0.213374 1.5013 0.165802 1 0.047572 0.287925 0.213374 0.952428 0 0.335497 0
0.54 1.15854 0.221989 1.50231 0.158535 1 0.0634533 0.280322 0.221989 0.936547 -5.55112e-17 0.343775 0
0.55 1.15145 0.230807 1.50361 0.151452 1 0.0793553 0.272806 0.230807 0.920645 0 0.352161 0
0.56 1.14455 0.239832 1.50521 0.144549 1 0.0952833 0.265374 0.239832 0.904717 5.55112e-17 0.360657 0
0.57 1.13783 0.249068 1.50709 0.137825 1 0.111243 0.258024 0.249068 0.888757 -5.55112e-17 0.369267 0
0.58 1.13128 0.258517 1.50927 0.131279 1 0.127239 0.250756 0.258517 0.872761 0 0.377994 0
0.59 1.12491 0.268184 1.51175 0.124907 1 0.143277 0.243566 0.268184 0.856723 0 0.386843 0
0.6 1.11871 0.278072 1.51452 0.118709 1 0.159363 0.236453 0.278072 0.840637 -5.55112e-17 0.395816 0
0.61 1.11268 0.288185 1.5176 0.112683 1 0.175503 0.229415 0.288185 0.824497 0 0.404917 0
0.62 1.10683 0.298529 1.52098 0.106827 1 0.191702 0.22245 0.298529 0.808298 0 0.414152 0
0.63 1.10114 0.309106 1.52466 0.101139 1 0.207967 0.215558 0.309106 0.792033 -5.55112e-17 0.423525 0
0.64 1.09562 0.319923 1.52866 0.0956185 1 0.224304 0.208735 0.319923 0.775696 0 0.43304 0
0.65 1.09026 0.330984 1.53297 0.0902639 1 0.24072 0.201982 0.330984 0.75928 0 0.442702 0
0.66 1.08507 0.342295 1.53759 0.0850736 1 0.257222 0.195295 0.342295 0.742778 0 0.452517 0
0.67 1.08005 0.353862 1.54254 0.0800465 1 0.273815 0.188675 0.353862 0.726185 -5.55112e-17 0.46249 0
0.68 1.07518 0.36569 1.54781 0.0751813 1 0.290509 0.182119 0.36569 0.709491 0 0.472628 0
0.69 1.07048 0.377787 1.55341 0.0704768 1 0.307311 0.175626 0.377787 0.692689 0 0.482936 0
0.7 1.06593 0.39016 1.55935 0.0659319 1 0.324228 0.169195 0.39016 0.675772 1.11022e-16 0.493423 0
0.71 1.06155 0.402815 1.56564 0.0615456 1 0.341269 0.162824 0.402815 0.658731 -1.11022e-16 0.504094 0
0.72 1.05732 0.415761 1.57227 0.0573168 1 0.358444 0.156513 0.415761 0.641556 0 0.514958 0
0.73 1.05324 0.429007 1.57927 0.0532446 1 0.375762 0.150261 0.429007 0.624238 0 0.526023 0
0.74 1.04933 0.442562 1.58663 0.0493279 1 0.393234 0.144065 0.442562 0.606766 0 0.537299 0
0.75 1.04557 0.456436 1.59436 0.045566 1 0.41087 0.137925 0.456436 0.58913 0 0.548795 0
0.76 1.04196 0.470639 1.60248 0.041958 1 0.428681 0.131841 0.470639 0.571319 5.55112e-17 0.560522 0
0.77 1.0385 0.485184 1.61099 0.038503 1 0.446681 0.12581 0.485184 0.553319 0 0.572491 0
0.78 1.0352 0.500084 1.61992 0.0352005 1 0.464884 0.119832 0.500084 0.535116 0 0.584716 0
0.79 1.03205 0.515352 1.62926 0.0320495 1 0.483303 0.113906 0.515352 0.516697 0 0.597209 0
0.8 1.02905 0.531004 1.63904 0.0290494 1 0.501955 0.108032 0.531004 0.498045 0 0.609987 0
0.81 1.0262 0.547057 1.64926 0.0261996 1 0.520858 0.102207 0.547057 0.479142 0 0.623065 0
0.82 1.0235 0.56353 1.65996 0.0234995 1 0.540031 0.0964313 0.56353 0.459969 1.11022e-16 0.636462 0
0.83 1.02095 0.580444 1.67115 0.0209485 1 0.559495 0.0907041 0.580444 0.440505 -1.11022e-16 0.650199 0
0.84 1.01855 0.597821 1.68285 0.0185461 1 0.579275 0.0850244 0.597821 0.420725 0 0.664299 0
0.85 1.01629 0.615688 1.69508 0.0162917 1 0.599397 0.0793914 0.615688 0.400603 0 0.678788 0
0.86 1.01418 0.634076 1.70788 0.014185 1 0.619891 0.0738042 0.634076 0.380109 0 0.693696 0
0.87 1.01223 0.653019 1.72128 0.0122253 1 0.640793 0.0682622 0.653019 0.359207 1.11022e-16 0.709056 0
0.88 1.01041 0.672555 1.73532 0.0104125 1 0.662143 0.0627645 0.672555 0.337857 0 0.724907 0
0.89 1.00875 0.692732 1.75004 0.00874599 1 0.683986 0.0573104 0.692732 0.316014 0 0.741296 0
0.9 1.00723 0.713603 1.7655 0.00722555 1 0.706377 0.0518992 0.713603 0.293623 0 0.758277 0
0.91 1.00585 0.735235 1.78177 0.00585083 1 0.729384 0.0465301 0.735235 0.270616 0 0.775914 0
0.92 1.00462 0.757708 1.79891 0.00462156 1 0.753086 0.0412026 0.757708 0.246914 0 0.794289 0
0.93 1.00354 0.781122 1.81704 0.0035375 1 0.777585 0.0359159 0.781122 0.222415 0 0.813501 0
0.94 1.0026 0.805608 1.83628 0.00259841 1 0.80301 0.0306694 0.805608 0.19699 2.22045e-16 0.833679 0
0.95 1.0018 0.831339 1.8568 0.00180412 1 0.829535 0.0254625 0.831339 0.170465 2.22045e-16 0.854997 0
0.96 1.00115 0.858559 1.87885 0.00115446 1 0.857405 0.0202944 0.858559 0.142595 2.22045e-16 0.877699 0
0.97 1.00065 0.887639 1.9028 0.00064931 1 0.88699 0.0151648 0.887639 0.11301 1.11022e-16 0.902155 0
0.98 1.00029 0.919207 1.92928 0.000288558 1 0.918918 0.0100729 0.919207 0.0810817 0 0.928991 0
0.99 1.00007 0.954585 1.9596 7.2136e-05 1 0.954513 0.00501812 0.954585 0.0454868 0 0.959531 0


==> data/markov_3.dat <==
0 1 0 1 -7.21348e-17 1 7.21348e-17 -1.11022e-16 0 1 0 0 0
0.01 0.954585 7.2136e-05 0.959603 7.2136e-05 0.954513 -1.61858e-16 0.00501812 7.2136e-05 0.954513 0 0.00501812 0
0.02 0.919207 0.000288558 0.92928 0.000288558 0.918918 1.73472e-17 0.0100729 0.000288558 0.918918 0 0.0100729 0
0.03 0.887639 0.00064931 0.902804 0.00064931 0.88699 9.9855e-17 0.0151648 0.00064931 0.88699 0 0.0151648 0
0.04 0.858559 0.00115446 0.878854 0.00115446 0.857405 1.95156e-17 0.0202944 0.00115446 0.857405 0 0.0202944 0
0.05 0.831339 0.00180412 0.856802 0.00180412 0.829535 1.73472e-18 0.0254625 0.00180412 0.829535 0 0.0254625 0
0.06 0.805608 0.00259841 0.836278 0.00259841 0.80301 -4.42354e-17 0.0306694 0.00259841 0.80301 0 0.0306694 0
0.07 0.781122 0.0035375 0.817038 0.0035375 0.777585 4.46691e-17 0.0359159 0.0035375 0.777585 0 0.0359159 0
0.08 0.757708 0.00462156 0.79891 0.00462156 0.753086 9.97466e-17 0.0412026 0.00462156 0.753086 0 0.0412026 0
0.09 0.735235 0.00585083 0.781765 0.00585083 0.729384 2.1684e-17 0.0465301 0.00585083 0.729384 0 0.0465301 0
0.1 0.713603 0.00722555 0.765502 0.00722555 0.706377 1.46584e-16 0.0518992 0.00722555 0.706377 0 0.0518992 0
0.11 0.692732 0.00874599 0.750042 0.00874599 0.683986 -1.04083e-16 0.0573104 0.00874599 0.683986 0 0.0573104 0
0.12 0.672555 0.0104125 0.73532 0.0104125 0.662143 -1.05818e-16 0.0627645 0.0104125 0.662143 -5.20417e-18 0.0627645 0
0.13 0.653019 0.0122253 0.721281 0.0122253 0.640793 -2.35922e-16 0.0682622 0.0122253 0.640793 0 0.0682622 0
0.14 0.634076 0.014185 0.707881 0.014185 0.619891 -1.09288e-16 0.0738042 0.014185 0.619891 -8.67362e-18 0.0738042 0
0.15 0.615688 0.0162917 0.69508 0.0162917 0.599397 -4.85723e-17 0.0793914 0.0162917 0.599397 0 0.0793914 0
0.16 0.597821 0.0185461 0.682845 0.0185461 0.579275 -1.59595e-16 0.0850244 0.0185461 0.579275 3.46945e-18 0.0850244 0
0.17 0.580444 0.0209485 0.671148 0.0209485 0.559495 -6.59195e-17 0.0907041 0.0209485 0.559495 0 0.0907041 0
0.18 0.56353 0.0234995 0.659961 0.0234995 0.540031 -2.25514e-16 0.0964313 0.0234995 0.540031 -1.04083e-17 0.0964313 0
0.19 0.547057 0.0261996 0.649264 0.0261996 0.520858 1.11022e-16 0.102207 0.0261996 0.520858 0 0.102207 0
0.2 0.531004 0.0290494 0.639036 0.0290494 0.501955 -1.59595e-16 0.108032 0.0290494 0.501955 -6.93889e-18 0.108032 0
0.21 0.515352 0.0320495 0.629259 0.0320495 0.483303 6.93889e-18 0.113906 0.0320495 0.483303 0 0.113906 0
0.22 0.500084 0.0352005 0.619916 0.0352005 0.464884 -8.32667e-17 0.119832 0.0352005 0.464884 0 0.119832 0
0.23 0.485184 0.038503 0.610994 0.038503 0.446681 -4.16334e-17 0.12581 0.038503 0.446681 0 0.12581 0
0.24 0.470639 0.041958 0.60248 0.041958 0.428681 -1.80411e-16 0.131841 0.041958 0.428681 -6.93889e-18 0.131841 0
0.25 0.456436 0.045566 0.594361 0.045566 0.41087 2.77556e-17 0.137925 0.045566 0.41087 0 0.137925 0
0.26 0.442562 0.0493279 0.586627 0.0493279 0.393234 -6.93889e-18 0.144065 0.0493279 0.393234 0 0.144065 0
0.27 0.429007 0.0532446 0.579268 0.0532446 0.375762 3.26128e-16 0.150261 0.0532446 0.375762 0 0.150261 0
0.28 0.415761 0.0573168 0.572275 0.0573168 0.358444 6.93889e-18 0.156513 0.0573168 0.358444 0 0.156513 0
0.29 0.402815 0.0615456 0.565639 0.0615456 0.341269 1.59595e-16 0.162824 0.0615456 0.341269 0 0.162824 0
0.3 0.39016 0.0659319 0.559355 0.0659319 0.324228 2.22045e-16 0.169195 0.0659319 0.324228 0 0.169195 0
0.31 0.377787 0.0704768 0.553413 0.0704768 0.307311 2.63678e-16 0.175626 0.0704768 0.307311 0 0.175626 0
0.32 0.36569 0.0751813 0.547809 0.0751813 0.290509 1.94289e-16 0.182119 0.0751813 0.290509 0 0.182119 0
0.33 0.353862 0.0800465 0.542537 0.0800465 0.273815 4.16334e-17 0.188675 0.0800465 0.273815 0 0.188675 0
0.34 0.342295 0.0850736 0.537591 0.0850736 0.257222 1.38778e-17 0.195295 0.0850736 0.257222 0 0.195295 0
0.35 0.330984 0.0902639 0.532966 0.0902639 0.24072 2.77556e-17 0.201982 0.0902639 0.24072 0 0.201982 0
0.36 0.319923 0.0956185 0.528658 0.0956185 0.224304 6.93889e-17 0.208735 0.0956185 0.224304 0 0.208735 0
0.37 0.309106 0.101139 0.524664 0.101139 0.207967 4.16334e-17 0.215558 0.101139 0.207967 0 0.215558 0
0.38 0.298529 0.106827 0.520979 0.106827 0.191702 -2.77556e-17 0.22245 0.106827 0.191702 0 0.22245 0
0.39 0.288185 0.112683 0.5176 0.112683 0.175503 -4.16334e-17 0.229415 0.112683 0.175503 0 0.229415 0
0.4 0.278072 0.118709 0.514525 0.118709 0.159363 8.32667e-17 0.236453 0.118709 0.159363 0 0.236453 0
0.41 0.268184 0.124907 0.51175 0.124907 0.143277 -1.66533e-16 0.243566 0.124907 0.143277 0 0.243566 0
0.42 0.258517 0.131279 0.509273 0.131279 0.127239 2.77556e-17 0.250756 0.131279 0.127239 0 0.250756 0
0.43 0.249068 0.137825 0.507092 0.137825 0.111243 1.11022e-16 0.258024 0.137825 0.111243 0 0.258024 0
0.44 0.239832 0.144549 0.505206 0.144549 0.0952833 0 0.265374 0.144549 0.0952833 0 0.265374 0
0.45 0.230807 0.151452 0.503613 0.151452 0.0793553 2.77556e-17 0.272806 0.151452 0.0793553 0 0.272806 0
0.46 0.221989 0.158535 0.502311 0.158535 0.0634533 2.77556e-17 0.280322 0.158535 0.0634533 0 0.280322 0
0.47 0.213374 0.165802 0.501299 0.165802 0.047572 8.32667e-17 0.287925 0.165802 0.047572 0 0.287925 0
0.48 0.20496 0.173254 0.500577 0.173254 0.0317061 -5.55112e-17 0.295618 0.173254 0.0317061 0 0.295618 0
0.49 0.196743 0.180893 0.500144 0.180893 0.0158505 -5.55112e-17 0.303401 0.180893 0.0158505 0 0.303401 0
0.5 0.188722 0.188722 0.5 0.188722 -5.55112e-17 3.60822e-16 0.311278 0.188722 0 4.16334e-16 0.311278 0
0.51 0.180893 0.196743 0.500144 0.180893 2.77556e-17 0.0158505 0.303401 0.180893 0 0.0158505 0.303401 0
0.52 0.173254 0.20496 0.500577 0.173254 8.32667e-17 0.0317061 0.295618 0.173254 0 0.0317061 0.295618 0
0.53 0.165802 0.213374 0.501299 0.165802 1.38778e-16 0.047572 0.287925 0.165802 0 0.047572 0.287925 0
0.54 0.158535 0.221989 0.502311 0.158535 8.32667e-17 0.0634533 0.280322 0.158535 0 0.0634533 0.280322 0
0.55 0.151452 0.230807 0.503613 0.151452 2.22045e-16 0.0793553 0.272806 0.151452 0 0.0793553 0.272806 0
0.56 0.144549 0.239832 0.505206 0.144549 8.32667e-17 0.0952833 0.265374 0.144549 0 0.0952833 0.265374 0
0.57 0.137825 0.249068 0.507092 0.137825 5.55112e-17 0.111243 0.258024 0.137825 0 0.111243 0.258024 0
0.58 0.131279 0.258517 0.509273 0.131279 2.77556e-17 0.127239 0.250756 0.131279 0 0.127239 0.250756 0
0.59 0.124907 0.268184 0.51175 0.124907 1.94289e-16 0.143277 0.243566 0.124907 0 0.143277 0.243566 0
0.6 0.118709 0.278072 0.514525 0.118709 2.77556e-16 0.159363 0.236453 0.118709 0 0.159363 0.236453 0
0.61 0.112683 0.288185 0.5176 0.112683 5.55112e-17 0.175503 0.229415 0.112683 0 0.175503 0.229415 0
0.62 0.106827 0.298529 0.520979 0.106827 6.93889e-17 0.191702 0.22245 0.106827 0 0.191702 0.22245 0
0.63 0.101139 0.309106 0.524664 0.101139 1.38778e-17 0.207967 0.215558 0.101139 0 0.207967 0.215558 0
0.64 0.0956185 0.319923 0.528658 0.0956185 2.35922e-16 0.224304 0.208735 0.0956185 0 0.224304 0.208735 0
0.65 0.0902639 0.330984 0.532966 0.0902639 1.249e-16 0.24072 0.201982 0.0902639 0 0.24072 0.201982 0
0.66 0.0850736 0.342295 0.537591 0.0850736 1.38778e-17 0.257222 0.195295 0.0850736 0 0.257222 0.195295 0
0.67 0.0800465 0.353862 0.542537 0.0800465 2.498e-16 0.273815 0.188675 0.0800465 0 0.273815 0.188675 0
0.68 0.0751813 0.36569 0.547809 0.0751813 2.22045e-16 0.290509 0.182119 0.0751813 0 0.290509 0.182119 0
0.69 0.0704768 0.377787 0.553413 0.0704768 1.94289e-16 0.307311 0.175626 0.0704768 0 0.307311 0.175626 0
0.7 0.0659319 0.39016 0.559355 0.0659319 6.93889e-17 0.324228 0.169195 0.0659319 0 0.324228 0.169195 0
0.71 0.0615456 0.402815 0.565639 0.0615456 3.67761e-16 0.341269 0.162824 0.0615456 0 0.341269 0.162824 0
0.72 0.0573168 0.415761 0.572275 0.0573168 5.55112e-17 0.358444 0.156513 0.0573168 0 0.358444 0.156513 0
0.73 0.0532446 0.429007 0.579268 0.0532446 4.85723e-17 0.375762 0.150261 0.0532446 0 0.375762 0.150261 0
0.74 0.0493279 0.442562 0.586627 0.0493279 2.77556e-17 0.393234 0.144065 0.0493279 0 0.393234 0.144065 0
0.75 0.045566 0.456436 0.594361 0.045566 -6.93889e-18 0.41087 0.137925 0.045566 0 0.41087 0.137925 0
0.76 0.041958 0.470639 0.60248 0.041958 4.02456e-16 0.428681 0.131841 0.041958 0 0.428681 0.131841 0
0.77 0.038503 0.485184 0.610994 0.038503 2.01228e-16 0.446681 0.12581 0.038503 0 0.446681 0.12581 0
0.78 0.0352005 0.500084 0.619916 0.0352005 2.22045e-16 0.464884 0.119832 0.0352005 0 0.464884 0.119832 0
0.79 0.0320495 0.515352 0.629259 0.0320495 1.8735e-16 0.483303 0.113906 0.0320495 0 0.483303 0.113906 0
0.8 0.0290494 0.531004 0.639036 0.0290494 2.87964e-16 0.501955 0.108032 0.0290494 0 0.501955 0.108032 0
0.81 0.0261996 0.547057 0.649264 0.0261996 6.59195e-17 0.520858 0.102207 0.0261996 0 0.520858 0.102207 0
0.82 0.0234995 0.56353 0.659961 0.0234995 1.04083e-17 0.540031 0.0964313 0.0234995 0 0.540031 0.0964313 0
0.83 0.0209485 0.580444 0.671148 0.0209485 1.9082e-16 0.559495 0.0907041 0.0209485 0 0.559495 0.0907041 0
0.84 0.0185461 0.597821 0.682845 0.0185461 2.46331e-16 0.579275 0.0850244 0.0185461 0 0.579275 0.0850244 0
0.85 0.0162917 0.615688 0.69508 0.0162917 2.70617e-16 0.599397 0.0793914 0.0162917 0 0.599397 0.0793914 0
0.86 0.014185 0.634076 0.707881 0.014185 8.67362e-18 0.619891 0.0738042 0.014185 0 0.619891 0.0738042 0
0.87 0.0122253 0.653019 0.721281 0.0122253 3.98986e-17 0.640793 0.0682622 0.0122253 0 0.640793 0.0682622 0
0.88 0.0104125 0.672555 0.73532 0.0104125 -1.21431e-17 0.662143 0.0627645 0.0104125 0 0.662143 0.0627645 0
0.89 0.00874599 0.692732 0.750042 0.00874599 2.13371e-16 0.683986 0.0573104 0.00874599 0 0.683986 0.0573104 0
0.9 0.00722555 0.713603 0.765502 0.00722555 -8.76035e-17 0.706377 0.0518992 0.00722555 0 0.706377 0.0518992 0
0.91 0.00585083 0.735235 0.781765 0.00585083 7.37257e-17 0.729384 0.0465301 0.00585083 0 0.729384 0.0465301 0
0.92 0.00462156 0.757708 0.79891 0.00462156 -1.01481e-16 0.753086 0.0412026 0.00462156 0 0.753086 0.0412026 0
0.93 0.0035375 0.781122 0.817038 0.0035375 1.65232e-16 0.777585 0.0359159 0.0035375 0 0.777585 0.0359159 0
0.94 0.00259841 0.805608 0.836278 0.00259841 4.77049e-18 0.80301 0.0306694 0.00259841 0 0.80301 0.0306694 0
0.95 0.00180412 0.831339 0.856802 0.00180412 2.1684e-18 0.829535 0.0254625 0.00180412 0 0.829535 0.0254625 0
0.96 0.00115446 0.858559 0.878854 0.00115446 6.76542e-17 0.857405 0.0202944 0.00115446 0 0.857405 0.0202944 0
0.97 0.00064931 0.887639 0.902804 0.00064931 2.31152e-16 0.88699 0.0151648 0.00064931 0 0.88699 0.0151648 0
0.98 0.000288558 0.919207 0.92928 0.000288558 -7.03105e-17 0.918918 0.0100729 0.000288558 0 0.918918 0.0100729 0
0.99 7.2136e-05 0.954585 0.959603 7.2136e-05 -1.59337e-16 0.954513 0.00501812 7.2136e-05 0 0.954513 0.00501812 0


==> data/random_z20_s.dat <==
0.13249 0.172546 0.529803 0.0259183 0.106572 0.146628 0.250685 0.0912744 0.0412158 0.0812715 0.316041 0.00391294 0.0259183 0.0459841
0.151011 0.183867 0.504176 0.0135456 0.137465 0.170321 0.182844 0.0815768 0.0694343 0.10229 0.250875 0.0315332 0.0135456 0.0176154
0.128214 0.115388 0.475569 0.0102232 0.117991 0.105165 0.24219 0.0828919 0.0453223 0.0324964 0.314858 0.0251396 0.0102232 0.0165528
0.145866 0.139781 0.517384 0.0222034 0.123663 0.117578 0.253939 0.0642692 0.0815971 0.0755121 0.296005 0.0186384 0.025498 0.0222034
0.177722 0.137772 0.581668 0.0127734 0.164949 0.124998 0.278948 0.0937768 0.0839455 0.043995 0.359951 0.00985378 0.0127734 0.0138171
0.139006 0.157427 0.489696 0.00382218 0.135184 0.153605 0.197085 0.0710749 0.0679309 0.0863517 0.264338 0.0120177 0.00382218 0.00383105
0.138939 0.136714 0.510574 0.0128657 0.126074 0.123849 0.247786 0.0837633 0.0551761 0.052951 0.318684 0.0212061 0.0128657 0.0150213
0.139299 0.150876 0.494852 0.0131203 0.126178 0.137756 0.217797 0.0863897 0.0529089 0.0644866 0.291067 0.00998281 0.0131203 0.0163326
0.195691 0.123001 0.525932 0.00333602 0.192355 0.119665 0.210575 0.0840747 0.111617 0.0389268 0.291314 0.00846821 0.00527355 0.00333602
0.18827 0.137243 0.528817 0.0105732 0.177697 0.12667 0.213877 0.0912086 0.0970619 0.0460346 0.294512 0.00841847 0.0105732 0.0126182
0.1434 0.129569 0.487095 0.0163771 0.127023 0.113191 0.230503 0.0809908 0.0624095 0.0485777 0.295117 0.0180379 0.0235997 0.0163771
0.144901 0.166943 0.524209 0.0103284 0.134573 0.156615 0.222693 0.101348 0.0435531 0.0655953 0.313713 0.0169204 0.0103284 0.0131935
0.185128 0.168516 0.596801 0.0407343 0.144393 0.127782 0.283892 0.109796 0.0753318 0.0587202 0.352953 0.0106014 0.0522623 0.0407343
0.180422 0.160022 0.572943 0.0209471 0.159475 0.139075 0.253446 0.0851082 0.0953136 0.0749137 0.317607 0.012441 0.0258536 0.0209471
0.123309 0.154836 0.508706 0.010668 0.112641 0.144168 0.241229 0.077816 0.0454933 0.0770196 0.308378 0.00338724 0.010668 0.0134188
0.134907 0.0867357 0.470239 0.00159303 0.133314 0.0851427 0.250189 0.0580588 0.0768479 0.0286769 0.306655 0.0206769 0.00320847 0.00159303
0.0942842 0.162253 0.456877 0.0155009 0.0787833 0.146752 0.215841 0.05497 0.0393142 0.107283 0.25531 0.0116789 0.0155009 0.0165255
0.107268 0.101836 0.472234 0.00462597 0.102642 0.0972105 0.267755 0.0413969 0.0658715 0.0604396 0.304526 0.0111624 0.00462597 0.00549969
0.141477 0.104559 0.521629 0.00707858 0.134398 0.0974808 0.282672 0.0693612 0.0721156 0.0351981 0.344955 0.0125305 0.0092028 0.00707858
0.112982 0.160272 0.554253 0.00480692 0.108175 0.155465 0.285806 0.0699535 0.0430289 0.0903186 0.350952 0.00805917 0.00480692 0.0104462
0.128693 0.194341 0.495561 0.0315236 0.0971697 0.162817 0.204051 0.0806444 0.0480489 0.113696 0.253172 0.0172177 0.0315236 0.0521908
0.193097 0.150567 0.527529 0.0180285 0.175069 0.132538 0.201893 0.0931127 0.0999848 0.0574539 0.276978 0.00492719 0.0263697 0.0180285
0.16694 0.117785 0.530076 0.0172485 0.149691 0.100536 0.2626 0.082438 0.0845017 0.0353465 0.32779 0.00420086 0.0196085 0.0172485
0.11424 0.182843 0.504112 0.00592199 0.108318 0.176921 0.212951 0.0907918 0.0234483 0.0920507 0.297821 0.0257339 0.00592199 0.0105898
0.148951 0.182187 0.553633 0.0192732 0.129678 0.162914 0.241768 0.0931359 0.0558156 0.0890511 0.315631 0.0139788 0.0192732 0.0318529
0.154666 0.161582 0.4776 0.0182526 0.136414 0.14333 0.179604 0.101286 0.0533801 0.0602962 0.262638 0.0292127 0.0200597 0.0182526
0.150601 0.149783 0.531734 0.0172267 0.133375 0.132556 0.248576 0.0822337 0.0683678 0.0675492 0.313583 0.0097183 0.0172267 0.0253424
0.173385 0.16344 0.541908 0.019762 0.153623 0.143678 0.224845 0.0947332 0.078652 0.0687065 0.299816 0.0190306 0.0237684 0.019762
0.152185 0.181044 0.509502 0.00544926 0.146736 0.175594 0.181722 0.111672 0.0405133 0.0693717 0.287945 0.00717592 0.00544926 0.00645041
0.163086 0.151025 0.585705 0.0233144 0.139771 0.12771 0.294909 0.0948774 0.0682085 0.0561472 0.366472 0.0142675 0.0233144 0.0294073
0.138626 0.15662 0.501203 0.0207121 0.117914 0.135908 0.226669 0.0972462 0.0413799 0.0593742 0.303203 0.00646563 0.0207121 0.0335059
0.127821 0.142061 0.502653 0.0240791 0.103741 0.117982 0.256851 0.0840825 0.0437381 0.0579784 0.316854 0.0147615 0.0252254 0.0240791
0.18276 0.22725 0.583004 0.0101522 0.172607 0.217098 0.183146 0.120559 0.062201 0.106691 0.293553 0.00503007 0.0102329 0.0101522
0.139358 0.164065 0.461981 0.0176496 0.121708 0.146415 0.176208 0.0933421 0.0460155 0.0707228 0.2519 0.0355244 0.0176496 0.0225036
0.132532 0.135695 0.522002 0.0131128 0.119419 0.122582 0.266887 0.0654789 0.0670533 0.0702162 0.319253 0.00901915 0.0131128 0.0135901
0.132218 0.131064 0.493771 0.00566601 0.126552 0.125398 0.236155 0.0632587 0.0689591 0.0678057 0.293747 0.00469963 0.00753275 0.00566601
0.152354 0.0950006 0.514824 0.00783188 0.144522 0.0871687 0.275302 0.0604518 0.091902 0.0345488 0.327922 0.0115203 0.0105459 0.00783188
0.191073 0.125233 0.530696 0.00887822 0.182195 0.116354 0.223269 0.0756967 0.115376 0.0495359 0.290087 0.0107048 0.0121556 0.00887822
0.173791 0.187448 0.592358 0.037955 0.135836 0.149493 0.269074 0.114307 0.0594839 0.0731407 0.345426 0.00958033 0.037955 0.0415501
0.165586 0.133858 0.520256 0.00941965 0.156167 0.124438 0.230231 0.0716421 0.0939441 0.0622157 0.292454 0.0125885 0.0121876 0.00941965
0.17366 0.131359 0.534919 0.0114496 0.16221 0.119909 0.24135 0.0951554 0.0785045 0.0362034 0.325056 0.00588378 0.0173109 0.0114496
0.128115 0.153734 0.579356 0.027904 0.100211 0.12583 0.325411 0.0798856 0.0482295 0.0738483 0.377392 0.00830615 0.027904 0.0324873
0.145298 0.162278 0.487836 0.0227163 0.122581 0.139561 0.202977 0.0948295 0.0504682 0.067448 0.27509 0.0174688 0.0227163 0.0245715
0.192968 0.19284 0.545677 0.0140955 0.178873 0.178744 0.173965 0.144359 0.0486089 0.0484804 0.304228 0.0236263 0.0140955 0.018707
0.14266 0.190079 0.551281 0.00833732 0.134322 0.181742 0.226879 0.102657 0.040003 0.0874227 0.321199 0.016228 0.00833732 0.0125169
0.113342 0.144874 0.538049 0.0148407 0.0985011 0.130033 0.294674 0.0665878 0.046754 0.0782859 0.346421 0.00133444 0.0148407 0.0208765
0.151817 0.202385 0.543777 0.00961677 0.1422 0.192769 0.199191 0.0879755 0.0638415 0.11441 0.27755 0.0165718 0.00961677 0.0126776
0.138321 0.173688 0.473816 0.00982722 0.128493 0.163861 0.171634 0.0932534 0.0450672 0.0804348 0.25506 0.00935218 0.00982722 0.0145218
0.116062 0.153644 0.552826 0.0107031 0.105359 0.142941 0.293823 0.0720662 0.0439958 0.0815778 0.355186 0.00990402 0.0107031 0.0162475
0.128001 0.116952 0.457808 0.00941761 0.118583 0.107535 0.222272 0.0636288 0.0643723 0.0533235 0.276483 0.00628035 0.00941761 0.0128232
0.157828 0.100293 0.456649 0.000210967 0.157617 0.100082 0.198739 0.0715687 0.0862596 0.0287243 0.270096 0.0231109 0.00058933 0.000210967
0.169964 0.147411 0.551275 0.0228896 0.147075 0.124521 0.256789 0.0948785 0.0750859 0.0525325 0.328778 0.00717884 0.0312005 0.0228896
0.173582 0.105056 0.547446 0.00285521 0.170727 0.102201 0.271664 0.0612681 0.112314 0.0437876 0.330077 0.00779975 0.00338207 0.00285521
0.141451 0.162916 0.561818 0.0225898 0.118861 0.140326 0.280041 0.102919 0.0385314 0.0599972 0.36037 0.00816759 0.0268042 0.0225898
0.140952 0.0863428 0.436082 0.00411649 0.136836 0.0822263 0.212903 0.0511627 0.0897897 0.0351801 0.259949 0.026991 0.00660245 0.00411649
0.162408 0.124683 0.465441 0.00388388 0.158524 0.120799 0.182234 0.0761914 0.0862162 0.0484914 0.254542 0.00801291 0.00584554 0.00388388
0.15492 0.172888 0.488371 0.00843186 0.146488 0.164456 0.168995 0.0735043 0.0814155 0.0993839 0.234068 0.0273254 0.00843186 0.0109003
0.174522 0.157884 0.501111 0.0239794 0.150543 0.133905 0.192684 0.0878694 0.0866529 0.0700147 0.256574 0.0269883 0.0302629 0.0239794
0.112298 0.181938 0.51454 0.00585691 0.106441 0.176081 0.226161 0.0869053 0.025393 0.0950328 0.307209 0.00314587 0.00585691 0.0108902
0.184501 0.201912 0.571413 0.0126494 0.171851 0.189262 0.19765 0.109426 0.0750753 0.0924862 0.294426 0.0129457 0.0126494 0.0137046
0.142264 0.0957375 0.476825 0.0248117 0.117452 0.0709258 0.263636 0.0559344 0.0863293 0.039803 0.294758 0.0229607 0.0399451 0.0248117
0.0963678 0.156205 0.477053 0.00717063 0.0891971 0.149034 0.231651 0.0775688 0.018799 0.0786359 0.302049 0.0304434 0.00717063 0.00916196
0.13967 0.115121 0.498613 0.00347949 0.136191 0.111641 0.247302 0.0778504 0.0618197 0.0372705 0.321672 0.0330424 0.00471536 0.00347949
0.13526 0.167153 0.479306 0.00686194 0.128398 0.160292 0.183754 0.081569 0.0536909 0.0855845 0.258461 0.0278377 0.00686194 0.00958195
0.159947 0.152919 0.545974 0.0202378 0.139709 0.132681 0.253346 0.0961854 0.0637615 0.0567336 0.329294 0.023859 0.0202378 0.0239858
0.148246 0.178147 0.544044 0.00989594 0.13835 0.168251 0.227548 0.100543 0.0477029 0.0776038 0.318195 0.0202134 0.00989594 0.0157101
0.20782 0.117703 0.532216 0.000695607 0.207125 0.117007 0.207388 0.0868433 0.120977 0.0308597 0.293536 0.0127065 0.00102587 0.000695607
0.124872 0.165533 0.52568 0.00173545 0.123136 0.163798 0.23701 0.0861087 0.038763 0.0794243 0.321384 0.00450435 0.00173545 0.00258344
0.20117 0.144641 0.548685 0.00944959 0.19172 0.135191 0.212325 0.095923 0.105247 0.0487178 0.298798 0.00756562 0.0138263 0.00944959
0.139124 0.150152 0.519267 0.0123521 0.126772 0.1378 0.242343 0.086328 0.0527957 0.0638243 0.316319 0.00639008 0.0123521 0.0191201
0.134931 0.119181 0.467639 0.0178917 0.117039 0.101289 0.231419 0.0638029 0.0711276 0.0553779 0.277331 0.0213154 0.0243753 0.0178917
0.120625 0.120394 0.494315 0.000668924 0.119956 0.119725 0.253966 0.0729384 0.0476862 0.0474559 0.326235 0.0184419 0.000668924 0.0010699
0.215329 0.0737121 0.518403 0.00180418 0.213525 0.0719079 0.231166 0.0560189 0.15931 0.0176932 0.285381 0.00110976 0.00502099 0.00180418
0.111278 0.121726 0.435142 0.00898063 0.102297 0.112745 0.21112 0.0646685 0.0466091 0.0570572 0.266807 0.0136461 0.00935477 0.00898063
0.110627 0.136821 0.465256 0.00061232 0.110014 0.136208 0.218422 0.0633001 0.0473265 0.0735204 0.281109 0.022754 0.00061232 0.000852294
0.086366 0.17537 0.474823 0.00162558 0.0847404 0.173745 0.214712 0.0690277 0.0173383 0.106343 0.282115 0.00117957 0.00162558 0.00354244
0.179628 0.143268 0.562795 0.0218255 0.157803 0.121443 0.261725 0.0975779 0.0820501 0.0456902 0.337477 0.00327831 0.0329046 0.0218255
0.0855916 0.135173 0.42838 0.00282722 0.0827644 0.132346 0.210443 0.0505912 0.0350005 0.0845818 0.258207 0.0282761 0.00282722 0.00645568
0.173557 0.150129 0.520311 0.0068151 0.166742 0.143314 0.203439 0.0868553 0.0867018 0.0632738 0.28348 0.0136991 0.0068151 0.0109438
0.124867 0.167017 0.504847 0.00127391 0.123593 0.165743 0.214237 0.0832944 0.0415726 0.0837228 0.296257 0.0101544 0.00127391 0.00326645
0.16256 0.148347 0.467175 0.0136051 0.148955 0.134742 0.169873 0.0896148 0.0729453 0.058732 0.245883 0.000985782 0.0160738 0.0136051
0.131618 0.164608 0.494838 0.00258639 0.129032 0.162022 0.201198 0.0974992 0.0341191 0.0671089 0.296111 0.00335879 0.00258639 0.00369889
0.146998 0.170692 0.570379 0.0267366 0.120261 0.143955 0.279427 0.111233 0.0357644 0.0594584 0.363923 0.00550725 0.0267366 0.0353482
0.143442 0.158797 0.506824 0.0235355 0.119907 0.135262 0.22812 0.0785853 0.0648568 0.080212 0.28317 0.018998 0.0236842 0.0235355
0.147257 0.194789 0.580045 0.00330899 0.143948 0.19148 0.241308 0.100309 0.0469482 0.0944799 0.338308 0.0114414 0.00330899 0.0053799
0.154337 0.119965 0.541678 0.00728941 0.147048 0.112675 0.274666 0.0740644 0.0802726 0.0459004 0.341441 0.0058977 0.00899379 0.00728941
0.13715 0.143808 0.492747 0.00747176 0.129678 0.136337 0.219261 0.0815183 0.0556313 0.0622902 0.293308 0.0292371 0.00747176 0.0185518
0.165041 0.143849 0.481013 0.00936443 0.155677 0.134484 0.181488 0.0921163 0.0729247 0.0517323 0.26424 0.00445375 0.0130791 0.00936443
0.126362 0.163096 0.481086 0.0187172 0.107645 0.144379 0.210345 0.0652183 0.0611435 0.0978774 0.256846 0.00987421 0.0187172 0.0334658
0.165154 0.223736 0.587928 0.0018539 0.1633 0.221882 0.200892 0.130853 0.0343007 0.0928829 0.329891 0.00901823 0.0018539 0.00229791
0.147293 0.115269 0.468424 0.0338555 0.113438 0.081414 0.239717 0.0745777 0.0727153 0.0406918 0.280439 0.0476255 0.046653 0.0338555
0.201097 0.148855 0.550094 0.0174046 0.183692 0.131451 0.217547 0.110886 0.0902105 0.0379692 0.311028 0.00955343 0.0207609 0.0174046
0.132395 0.130435 0.468172 0.0107236 0.121671 0.119711 0.216066 0.0866025 0.0457921 0.0438322 0.291945 0.0144216 0.0107236 0.0111198
0.122123 0.107706 0.451023 0.0133656 0.108757 0.09434 0.23456 0.0634864 0.0586361 0.0442191 0.284681 0.00724584 0.0178742 0.0133656
0.127284 0.138701 0.463795 0.00358449 0.123699 0.135117 0.201395 0.0844211 0.0428625 0.05428 0.282232 0.0218007 0.00358449 0.00425972
0.227087 0.130447 0.547861 0.00465788 0.22243 0.125789 0.194984 0.0930786 0.134009 0.0373686 0.283405 0.0122364 0.00922841 0.00465788
0.210194 0.146281 0.516038 0.0137644 0.19643 0.132516 0.173327 0.0981654 0.112029 0.0481154 0.257728 0.0231184 0.0193804 0.0137644
0.16833 0.152021 0.524267 0.0231564 0.145173 0.128865 0.227073 0.0887074 0.0796222 0.0633139 0.292624 0.0228485 0.0267744 0.0231564
0.0789566 0.160814 0.512492 0.00561186 0.0733447 0.155202 0.278333 0.0676079 0.0113487 0.0932059 0.340329 0.0172374 0.00561186 0.0140379
0.131548 0.17452 0.495664 0.015462 0.116086 0.159058 0.205057 0.0961087 0.0354398 0.0784117 0.285704 0.0280015 0.015462 0.0156173
0.171792 0.142694 0.460113 0.016029 0.155763 0.126665 0.161656 0.084654 0.0871379 0.0580403 0.230281 0.0441881 0.016734 0.016029
0.142728 0.192024 0.55531 0.0091706 0.133558 0.182853 0.229729 0.104804 0.0379238 0.0872195 0.325362 0.00533255 0.0091706 0.0113845
0.178751 0.122299 0.497544 0.025311 0.15344 0.0969878 0.221805 0.0730563 0.105695 0.0492425 0.26955 0.0221516 0.0503646 0.025311
0.163717 0.138551 0.523587 0.0154589 0.148258 0.123092 0.236778 0.0730109 0.0907064 0.0655401 0.29433 0.00569858 0.0155394 0.0154589
0.177667 0.10316 0.531887 0.00635832 0.171309 0.0968017 0.257418 0.0697304 0.107937 0.0334297 0.32079 0.00872893 0.00961749 0.00635832
0.163101 0.112077 0.482763 0.0205053 0.142595 0.0915713 0.228091 0.0652941 0.0978065 0.0467825 0.27288 0.00262886 0.0362341 0.0205053
0.101431 0.19086 0.508477 0.00512276 0.0963085 0.185737 0.221309 0.0819884 0.0194428 0.108871 0.298174 0.0178827 0.00512276 0.0102097
0.123651 0.147073 0.489659 0.0271168 0.0965343 0.119956 0.246051 0.0844189 0.0392322 0.0626542 0.303354 0.03126 0.0271168 0.0361622
0.142428 0.193236 0.501114 0.0152938 0.127134 0.177943 0.180743 0.0839914 0.0584369 0.109245 0.249441 0.0137115 0.0228738 0.0152938
0.107479 0.115908 0.489966 0.0117505 0.0957284 0.104158 0.27833 0.0443112 0.0631677 0.071597 0.31089 0.0160174 0.0117505 0.013944
0.176814 0.123134 0.547241 0.010409 0.166405 0.112725 0.257702 0.0950581 0.0817559 0.0280759 0.342351 0.0216693 0.013707 0.010409
0.127995 0.15441 0.509066 0.00652345 0.121471 0.147886 0.233184 0.0857581 0.0422368 0.0686518 0.312419 0.0297304 0.00855728 0.00652345
0.157923 0.163294 0.543747 0.0122049 0.145718 0.151089 0.234735 0.081155 0.0767679 0.0821391 0.303685 0.0101594 0.0122049 0.0145474
0.178983 0.0992392 0.53713 0.0011824 0.177801 0.0980568 0.26009 0.0747873 0.104196 0.024452 0.333695 0.00673918 0.00248495 0.0011824
0.105599 0.144148 0.514954 0.00674793 0.0988514 0.1374 0.271955 0.0685876 0.0370117 0.0755601 0.333795 0.0143717 0.00674793 0.0113213
0.104972 0.134121 0.480521 0.00701058 0.0979615 0.12711 0.248439 0.0497885 0.0551835 0.0843325 0.291217 0.0357313 0.00701058 0.00765559
0.151713 0.20294 0.528842 0.00805658 0.143656 0.194884 0.182246 0.108542 0.0431701 0.094398 0.282731 0.0259313 0.00805658 0.0130427
0.125039 0.117701 0.51164 0.011372 0.113667 0.106329 0.280271 0.0520016 0.0730377 0.0656996 0.320901 0.00401564 0.011372 0.0125596
0.152401 0.171971 0.484841 0.0286724 0.123729 0.143298 0.189142 0.0639462 0.0884549 0.108024 0.224416 0.00813936 0.0293125 0.0286724
0.158171 0.129222 0.513073 0.0476459 0.110525 0.0815765 0.273325 0.0962944 0.0618768 0.032928 0.321973 0.0185039 0.0646417 0.0476459
0.137161 0.125165 0.478575 0.000639117 0.136522 0.124526 0.216888 0.0607305 0.0764308 0.0644346 0.276979 0.0153749 0.000801812 0.000639117
0.146496 0.147927 0.480088 0.0078752 0.138621 0.140052 0.193541 0.0761986 0.0702977 0.0717281 0.261864 0.0118339 0.00905279 0.0078752
0.143525 0.126438 0.492705 0.010598 0.132927 0.11584 0.23334 0.0714228 0.0721019 0.0550154 0.294165 0.0179237 0.0151573 0.010598
0.136543 0.163807 0.458462 0.0145688 0.121974 0.149238 0.172682 0.087965 0.0485777 0.0758418 0.246078 0.00588626 0.0145688 0.020192
0.145924 0.110767 0.500765 0.00663829 0.139286 0.104129 0.250712 0.0549798 0.0909446 0.0557876 0.299053 0.00853025 0.00798659 0.00663829
0.145007 0.10996 0.489173 0.0291018 0.115905 0.0808583 0.263308 0.0677678 0.0772394 0.0421923 0.301974 0.0154788 0.0319127 0.0291018
0.122415 0.222059 0.570918 0.00906005 0.113355 0.212999 0.235504 0.105941 0.0164734 0.116117 0.332386 0.000850491 0.00906005 0.0259857
0.136562 0.159906 0.477287 0.00620986 0.130353 0.153697 0.187028 0.103164 0.0333987 0.0567426 0.283982 0.00266542 0.00620986 0.00678576
0.155468 0.0659339 0.481861 0.00726958 0.148199 0.0586643 0.267728 0.0583225 0.0971458 0.00761134 0.318781 0.0150855 0.0195278 0.00726958
0.170053 0.148264 0.449172 0.0281095 0.141943 0.120154 0.158965 0.076366 0.0936866 0.0718977 0.207222 0.0318829 0.0297503 0.0281095
0.158371 0.128635 0.466307 0.0172954 0.141076 0.11134 0.196596 0.0739147 0.0844562 0.0547207 0.253215 0.0108456 0.0290493 0.0172954
0.165729 0.127123 0.528081 0.0188538 0.146875 0.108269 0.254083 0.0966932 0.0690361 0.0304296 0.331922 0.00328604 0.0188538 0.0191847
0.158628 0.162704 0.52928 0.00231661 0.156312 0.160388 0.210264 0.10698 0.0516482 0.0557242 0.314928 0.0134041 0.00261865 0.00231661
0.116395 0.129667 0.471658 0.0153038 0.101092 0.114363 0.240899 0.0601588 0.0562366 0.0695083 0.285754 0.0116813 0.0153038 0.0176273
0.135849 0.138356 0.467112 0.00578546 0.130063 0.132571 0.198693 0.0702171 0.0656315 0.0681391 0.263125 0.0186818 0.00578546 0.0104577
0.146952 0.16117 0.550992 0.00818586 0.138766 0.152984 0.251056 0.0806953 0.066257 0.0804745 0.323565 0.00506908 0.00818586 0.0106806
0.114583 0.159266 0.50137 0.0364006 0.0781821 0.122865 0.263922 0.0803834 0.0341993 0.0788824 0.307905 0.0400457 0.0364006 0.0425165
0.165726 0.126772 0.528703 0.00860652 0.15712 0.118166 0.244811 0.080729 0.0849971 0.0460433 0.316934 0.0388867 0.0096919 0.00860652
0.174026 0.153705 0.51917 0.0220662 0.15196 0.131638 0.213505 0.0877368 0.0862891 0.0659677 0.279176 0.0163295 0.0220662 0.0298529
0.176764 0.129047 0.471251 0.0269208 0.149844 0.102126 0.192361 0.0705023 0.106262 0.0585443 0.235942 0.0534789 0.0285918 0.0269208
0.140143 0.174626 0.567491 0.00794567 0.132197 0.166681 0.260668 0.0927909 0.047352 0.0818353 0.345513 0.019466 0.00794567 0.0203853
0.139613 0.165196 0.507614 0.0174944 0.122118 0.147702 0.2203 0.0688008 0.0708121 0.0963956 0.271606 0.0112314 0.0174944 0.0195285
0.104612 0.141294 0.461253 0.0133271 0.091285 0.127966 0.228674 0.0755306 0.0290815 0.0657629 0.290878 0.00558389 0.0133271 0.0143217
0.126476 0.177292 0.53479 0.0046324 0.121844 0.17266 0.235654 0.0787155 0.0477609 0.0985767 0.309737 0.0270204 0.0046324 0.00799507
0.140704 0.136274 0.466657 0.0151508 0.125553 0.121123 0.20483 0.0681502 0.0725539 0.0681234 0.25783 0.00145288 0.0154686 0.0151508
0.217292 0.107524 0.483544 0.00647255 0.21082 0.101051 0.1652 0.0785935 0.138699 0.0289305 0.237321 0.0472434 0.0206308 0.00647255
0.136064 0.104699 0.438396 0.00641506 0.129649 0.0982836 0.204048 0.0632987 0.072765 0.0413999 0.260932 0.0120358 0.0132261 0.00641506
0.166564 0.116255 0.467359 0.0265406 0.140023 0.0897145 0.211081 0.0778284 0.0887354 0.0384267 0.262369 0.0205012 0.0418024 0.0265406
0.199821 0.110275 0.451561 0.0298468 0.169974 0.0804282 0.171312 0.0728347 0.126986 0.0374403 0.2143 0.08268 0.0592983 0.0298468
0.136202 0.22569 0.545724 0.0234277 0.112774 0.202262 0.20726 0.101393 0.034808 0.124296 0.285226 0.00753044 0.0234277 0.0375822


==> data/random_z2_s.dat <==
0.0207051 0.121964 0.329627 0.0207051 6.93889e-18 0.101259 0.207663 0.0207051 -1.73472e-17 0.101259 0.207663 0.0845675 0.0207051 0.0671949
0.0336384 0.127421 0.200525 0.03181 0.00182848 0.0956108 0.0712762 0.0336384 0 0.0937824 0.0731047 0.419937 0.03181 0.0653804
0.749453 0.303675 0.793091 0.303675 0.445778 0 0.043638 0.303675 0.445778 0 0.043638 0.36719 0.716334 0.303675
0.114487 0.0707849 0.304029 0.0707849 0.043702 4.16334e-17 0.189542 0.0707849 0.043702 -1.38778e-17 0.189542 0.0885636 0.106119 0.0707849
0.115102 0.212154 0.385945 0.115102 8.32667e-17 0.0970525 0.173791 0.115102 -2.77556e-17 0.0970525 0.173791 0.380578 0.115102 0.189141
0.28849 0.141478 0.623017 0.141478 0.147012 2.77556e-17 0.334527 0.141478 0.147012 0 0.334527 0.0480468 0.237135 0.141478
0.469062 0.0548831 0.501998 0.0548831 0.414179 2.91434e-16 0.0329356 0.0548831 0.414179 6.93889e-18 0.0329356 0.105004 0.269715 0.0548831
0.0314125 0.0179168 0.23957 0.0178995 0.013513 1.72274e-05 0.208141 0.0179168 0.0134957 2.77556e-17 0.208158 0.140206 0.02941 0.0178995
0.481102 0.151915 0.649151 0.151915 0.329188 2.22045e-16 0.168049 0.151915 0.329188 0 0.168049 0.442347 0.354301 0.151915
0.737697 0.248945 0.820127 0.248945 0.488752 2.77556e-16 0.0824301 0.248945 0.488752 -2.77556e-17 0.0824301 0.421919 0.548512 0.248945
0.26282 0.138101 0.417786 0.138101 0.124719 3.60822e-16 0.154966 0.138101 0.124719 2.77556e-17 0.154966 0.070538 0.186999 0.138101
0.0463766 0.336698 0.514946 0.0463766 6.245e-17 0.290321 0.178248 0.0463766 -6.93889e-18 0.290321 0.178248 0.107722 0.0463766 0.200908
0.268473 0.126817 0.393479 0.126306 0.142168 0.000511139 0.124494 0.126817 0.141657 -2.77556e-17 0.125006 0.443658 0.216371 0.126306
0.53871 0.32254 0.821941 0.320814 0.217896 0.00172554 0.281505 0.32254 0.216171 -5.55112e-17 0.283231 0.495903 0.418693 0.320814
0.273563 0.224851 0.426013 0.224851 0.0487119 -2.498e-16 0.15245 0.224851 0.0487119 -2.77556e-17 0.15245 0.372046 0.258579 0.224851
0.0317099 0.123706 0.224004 0.0317099 1.38778e-17 0.0919963 0.100297 0.0317099 6.93889e-18 0.0919963 0.100297 0.743762 0.0317099 0.0751088
0.102588 0.0708588 0.345809 0.0521606 0.0504275 0.0186983 0.224523 0.0708588 0.0317292 0 0.243221 0.248167 0.0792098 0.0521606
0.0891188 0.134854 0.545498 0.0741504 0.0149684 0.0607039 0.395675 0.0891188 0 0.0457354 0.410644 0.40703 0.0741504 0.112734
0.502266 0.0671858 0.631535 0.0671858 0.43508 -4.16334e-17 0.129269 0.0671858 0.43508 0 0.129269 0.155247 0.264225 0.0671858
0.407474 0.0654765 0.836615 0.0654765 0.341998 8.32667e-17 0.42914 0.0654765 0.341998 -1.38778e-17 0.42914 0.238459 0.330944 0.0654765
0.157968 0.0191149 0.216049 0.0191149 0.138853 -6.93889e-18 0.0580807 0.0191149 0.138853 3.46945e-18 0.0580807 0.527929 0.0987732 0.0191149
0.753989 0.146448 0.823782 0.146448 0.607541 2.77556e-17 0.0697928 0.146448 0.607541 -2.77556e-17 0.0697928 0.425378 0.541487 0.146448
0.0110668 0.145407 0.282183 0.0110668 5.3256e-16 0.134341 0.136775 0.0110668 0 0.134341 0.136775 0.313008 0.0110668 0.0373585
0.100267 0.0688247 0.169353 0.0688247 0.0314423 0 0.0690862 0.0688247 0.0314423 -2.77556e-17 0.0690862 0.0686673 0.0894342 0.0688247
0.30013 0.208591 0.497015 0.208591 0.0915389 2.77556e-16 0.196885 0.208591 0.0915389 5.55112e-17 0.196885 0.41284 0.299354 0.208591
0.019533 0.0049615 0.467725 0.0049615 0.0145715 -1.16226e-16 0.448192 0.0049615 0.0145715 -6.07153e-18 0.448192 0.116485 0.0145492 0.0049615
0.252607 0.0908743 0.296036 0.0908743 0.161733 9.71445e-17 0.043429 0.0908743 0.161733 0 0.043429 0.339395 0.223755 0.0908743
0.0789838 0.0307369 0.254576 0.0304671 0.0485167 0.000269767 0.175323 0.0307369 0.0482469 -1.38778e-17 0.175592 0.289504 0.0742307 0.0304671
0.313683 0.30573 0.439247 0.29282 0.0208634 0.0129099 0.112654 0.30573 0.0079535 -5.55112e-17 0.125564 0.586021 0.29282 0.30573
0.380147 0.222283 0.557372 0.205755 0.174393 0.0165288 0.160696 0.222283 0.157864 5.55112e-17 0.177225 0.658198 0.283197 0.205755
0.0744486 0.0497655 0.188023 0.0486714 0.0257771 0.00109407 0.11248 0.0497655 0.0246831 -1.38778e-17 0.113574 0.0238126 0.062598 0.0486714
0.117556 0.00266831 0.216475 0.00266831 0.114888 7.58942e-17 0.0989187 0.00266831 0.114888 0 0.0989187 0.205315 0.0371943 0.00266831
0.161499 0.207945 0.456719 0.122531 0.0389676 0.0854136 0.209807 0.144209 0.0172899 0.0637359 0.231485 0.392441 0.122531 0.12528
0.00548721 0.123239 0.216506 0.00548721 -7.71952e-17 0.117751 0.0932669 0.00548721 -5.20417e-18 0.117751 0.0932669 0.064305 0.00548721 0.0563613
0.0505478 0.0277269 0.147049 0.0277269 0.0228209 -2.81025e-16 0.0965008 0.0277269 0.0228209 0 0.0965008 0.550544 0.0443691 0.0277269
0.381849 0.093157 0.560069 0.093157 0.288692 0 0.17822 0.093157 0.288692 0 0.17822 0.216144 0.237762 0.093157
0.171312 0.0779175 0.579448 0.0757666 0.0955458 0.00215089 0.405985 0.0779175 0.0933949 -1.38778e-17 0.408136 0.181863 0.149338 0.0757666
0.0384099 0.112521 0.485855 0.0384099 2.08167e-17 0.0741108 0.373334 0.0384099 -6.93889e-18 0.0741108 0.373334 0.150961 0.0384099 0.0953624
0.0534094 0.17182 0.241347 0.0534094 2.77556e-16 0.118411 0.0695273 0.0534094 -6.93889e-18 0.118411 0.0695273 0.339207 0.0534094 0.129631
0.420715 0.00308788 0.522489 0.00308788 0.417627 2.56739e-16 0.101774 0.00308788 0.417627 -2.1684e-18 0.101774 0.163298 0.157977 0.00308788
0.0556465 0.110534 0.397163 0.0536733 0.00197327 0.0568608 0.284655 0.0556465 6.93889e-18 0.0548875 0.286628 0.197081 0.0536733 0.10659
0.00925113 0.00243205 0.0604963 0.00243205 0.00681907 1.36609e-16 0.0512452 0.00243205 0.00681907 2.60209e-18 0.0512452 0.24429 0.00734321 0.00243205
0.0611241 0.159244 0.255983 0.0611087 1.54029e-05 0.0981351 0.0967241 0.0611241 -6.93889e-18 0.0981197 0.0967395 0.287558 0.0611087 0.126614
0.261694 0.145107 0.394638 0.145107 0.116586 -2.22045e-16 0.132944 0.145107 0.116586 -2.77556e-17 0.132944 0.702566 0.242084 0.145107
0.244122 0.304427 0.508891 0.236373 0.00774964 0.0680543 0.196714 0.242687 0.00143525 0.06174 0.203029 0.236521 0.236373 0.301701
0.0193616 0.145493 0.473802 0.0193616 2.87964e-16 0.126132 0.328309 0.0193616 3.46945e-18 0.126132 0.328309 0.321329 0.0193616 0.0612433
0.0216908 0.123525 0.571653 0.0216908 8.67362e-17 0.101834 0.448129 0.0216908 0 0.101834 0.448129 0.381764 0.0216908 0.0420069
0.285279 0.0443635 0.307203 0.0443635 0.240916 6.245e-17 0.0219238 0.0443635 0.240916 -6.93889e-18 0.0219238 0.187749 0.130201 0.0443635
0.2214 0.608591 0.788971 0.2214 0 0.387191 0.18038 0.2214 2.77556e-17 0.387191 0.18038 0.140643 0.2214 0.472404
0.0558581 0.0612582 0.53017 0.0405434 0.0153147 0.0207148 0.453597 0.0514206 0.00443748 0.00983757 0.464474 0.105474 0.0456222 0.0405434
0.536865 0.162841 0.563449 0.162841 0.374024 3.33067e-16 0.0265837 0.162841 0.374024 0 0.0265837 0.205722 0.453405 0.162841
0.0414733 0.0240795 0.68284 0.0240795 0.0173938 3.46945e-16 0.641367 0.0240795 0.0173938 1.04083e-17 0.641367 0.331578 0.0378173 0.0240795
0.0314982 0.0248955 0.126878 0.0245033 0.00699495 0.000392232 0.0949876 0.0248955 0.00660272 6.93889e-18 0.0953798 0.213788 0.0305413 0.0245033
0.106386 0.0542755 0.431145 0.0542755 0.0521107 -1.38778e-16 0.324758 0.0542755 0.0521107 -1.38778e-17 0.324758 0.457787 0.0982677 0.0542755
0.513591 0.0310308 0.581393 0.0310308 0.48256 5.30825e-16 0.0678017 0.0310308 0.48256 -1.04083e-17 0.0678017 0.377462 0.214259 0.0310308
0.33571 0.181044 0.599068 0.180652 0.155057 0.000391315 0.262967 0.181044 0.154666 2.77556e-17 0.263358 0.521116 0.283042 0.180652
0.139919 0.134074 0.535068 0.134066 0.00585253 7.75987e-06 0.395141 0.134074 0.00584477 -2.77556e-17 0.395149 0.274456 0.136302 0.134066
0.422595 0.301269 0.676901 0.301269 0.121326 -5.55112e-17 0.254305 0.301269 0.121326 0 0.254305 0.381255 0.399135 0.301269
0.17021 0.318806 0.370724 0.163923 0.00628737 0.154883 0.04563 0.17021 0 0.148596 0.0519174 0.66937 0.163923 0.31602
0.116272 0.0385126 0.486677 0.0385126 0.0777593 2.70617e-16 0.370405 0.0385126 0.0777593 4.16334e-17 0.370405 0.321284 0.0725123 0.0385126
0.062813 0.321744 0.413207 0.062813 1.11022e-16 0.258931 0.0914632 0.062813 1.38778e-17 0.258931 0.0914632 0.500155 0.062813 0.229892
0.49617 0.126257 0.713841 0.126257 0.369913 -4.16334e-16 0.217671 0.126257 0.369913 -2.77556e-17 0.217671 0.152811 0.362051 0.126257
0.392147 0.0881232 0.562327 0.0881232 0.304024 -2.77556e-17 0.17018 0.0881232 0.304024 4.16334e-17 0.17018 0.597062 0.200086 0.0881232
0.319286 0.0168283 0.336687 0.0168283 0.302458 2.25514e-16 0.0174006 0.0168283 0.302458 -3.46945e-18 0.0174006 0.0581259 0.109227 0.0168283
0.22202 0.0730476 0.44322 0.0730476 0.148972 1.38778e-17 0.2212 0.0730476 0.148972 0 0.2212 0.225646 0.167779 0.0730476
0.359864 0.417853 0.723964 0.353202 0.0066621 0.0646509 0.299449 0.359864 1.11022e-16 0.0579888 0.306112 0.552342 0.353202 0.417853
0.163659 0.0165371 0.304165 0.0165371 0.147121 1.59595e-16 0.140507 0.0165371 0.147121 3.46945e-18 0.140507 0.234937 0.0823601 0.0165371
0.00308322 0.200434 0.29777 0.00308322 2.77556e-17 0.19735 0.0973369 0.00308322 1.73472e-18 0.19735 0.0973369 0.328573 0.00308322 0.0555015
0.128591 0.536897 0.582988 0.128591 5.55112e-17 0.408306 0.0460906 0.128591 -2.77556e-17 0.408306 0.0460906 0.561327 0.128591 0.36995
0.0412315 0.243365 0.466651 0.0412315 6.93889e-18 0.202134 0.223286 0.0412315 6.93889e-18 0.202134 0.223286 0.144056 0.0412315 0.108638
0.0260145 0.0298506 0.0806993 0.0260145 -2.77556e-17 0.00383613 0.0508488 0.0260145 3.46945e-18 0.00383613 0.0508488 0.495196 0.0260145 0.0296616
0.190786 0.193492 0.416561 0.176626 0.01416 0.0168664 0.208909 0.177943 0.0128428 0.0155492 0.210226 0.125618 0.176626 0.192433
0.178664 0.0540063 0.572167 0.0540063 0.124658 -3.19189e-16 0.393502 0.0540063 0.124658 6.93889e-18 0.393502 0.258649 0.156587 0.0540063
0.276919 0.709466 0.84397 0.276919 -2.22045e-16 0.432547 0.134504 0.276919 0 0.432547 0.134504 0.514468 0.276919 0.700837
0.376756 0.11428 0.511845 0.11428 0.262476 2.77556e-17 0.135089 0.11428 0.262476 0 0.135089 0.24752 0.233354 0.11428
0.0499302 0.111261 0.280214 0.0499302 8.32667e-17 0.0613313 0.168952 0.0499302 -6.93889e-18 0.0613313 0.168952 0.248127 0.0499302 0.0861156
0.380877 0.117688 0.89562 0.117688 0.263189 -4.02456e-16 0.514743 0.117688 0.263189 1.38778e-17 0.514743 0.45346 0.195662 0.117688
0.300991 0.0429001 0.518994 0.0429001 0.258091 1.38778e-16 0.218003 0.0429001 0.258091 4.85723e-17 0.218003 0.404974 0.183918 0.0429001
0.180583 0.222005 0.488853 0.175507 0.00507547 0.0464979 0.261772 0.180583 -2.77556e-17 0.0414224 0.266848 0.257574 0.175507 0.221087
0.0929889 0.0182682 0.170507 0.0182682 0.0747207 -1.35308e-16 0.0775181 0.0182682 0.0747207 1.04083e-17 0.0775181 0.600908 0.0621873 0.0182682
0.119909 0.0173746 0.56491 0.0172759 0.102634 9.87532e-05 0.444902 0.0173746 0.102535 0 0.445001 0.0406973 0.0778053 0.0172759
0.0793777 0.071685 0.232671 0.071685 0.00769271 -2.22045e-16 0.153293 0.071685 0.00769271 1.38778e-17 0.153293 0.168025 0.0777515 0.071685
0.382883 0.390819 0.812676 0.382265 0.000617521 0.00855368 0.421239 0.377186 0.0056966 0.0136328 0.41616 0.437419 0.382265 0.389464
0.020822 0.0746322 0.487239 0.020822 1.249e-16 0.0538102 0.412607 0.020822 6.93889e-18 0.0538102 0.412607 0.129469 0.020822 0.0494602
0.179349 0.040209 0.355669 0.040209 0.13914 -7.63278e-17 0.17632 0.040209 0.13914 6.93889e-18 0.17632 0.458277 0.1347 0.040209
0.0438421 0.0693861 0.153979 0.0297934 0.0140487 0.0395927 0.0705446 0.0438162 2.59032e-05 0.0255699 0.0845674 0.178575 0.0314255 0.0297934
0.0469817 0.12424 0.299965 0.0469817 3.747e-16 0.077258 0.175725 0.0469817 -2.08167e-17 0.077258 0.175725 0.110199 0.0469817 0.109959
0.0273506 0.0757573 0.252596 0.0264986 0.000852005 0.0492586 0.175987 0.0273506 -1.73472e-17 0.0484066 0.176839 0.25317 0.0264986 0.0442542
0.108612 0.0622266 0.295799 0.0622266 0.0463849 -2.77556e-16 0.187187 0.0622266 0.0463849 0 0.187187 0.163441 0.104136 0.0622266
0.117008 0.0894374 0.45589 0.0894374 0.0275703 3.19189e-16 0.338882 0.0894374 0.0275703 1.38778e-17 0.338882 0.101837 0.110113 0.0894374
0.100038 0.0117817 0.269874 0.0117817 0.0882561 1.07553e-16 0.169836 0.0117817 0.0882561 1.73472e-18 0.169836 0.455403 0.0363437 0.0117817
0.107613 0.164534 0.5454 0.0806292 0.0269836 0.083905 0.353882 0.107613 1.38778e-17 0.0569214 0.380866 0.450865 0.0806292 0.0993466
0.0415412 0.0869114 0.564519 0.0410245 0.000516689 0.0458868 0.477091 0.0415412 1.38778e-17 0.0453701 0.477608 0.0394651 0.0410245 0.0715053
0.235406 0.158934 0.56505 0.158934 0.0764723 -5.55112e-17 0.329644 0.158934 0.0764723 2.77556e-17 0.329644 0.184121 0.234323 0.158934
0.495786 0.210217 0.56117 0.210217 0.285569 1.11022e-16 0.0653842 0.210217 0.285569 -2.77556e-17 0.0653842 0.756969 0.314204 0.210217
0.015663 0.110104 0.336479 0.015663 2.5327e-16 0.0944408 0.226376 0.015663 -1.04083e-17 0.0944408 0.226376 0.332318 0.015663 0.0541619
0.0795352 0.0501145 0.339751 0.0497408 0.0297944 0.000373688 0.259842 0.0501145 0.0294207 0 0.260216 0.328836 0.0756789 0.0497408
0.0695212 0.158508 0.277422 0.0691069 0.000414285 0.0894008 0.1185 0.0695212 0 0.0889865 0.118914 0.392466 0.0691069 0.118161
0.165618 0.23774 0.349993 0.165485 0.000133026 0.072255 0.112119 0.165618 0 0.072122 0.112252 0.506639 0.165485 0.23268
0.161334 0.097886 0.489264 0.0897013 0.0716322 0.00818466 0.319746 0.097886 0.0634475 2.77556e-17 0.327931 0.286571 0.131298 0.0897013
0.410688 0.114643 0.573344 0.114643 0.296045 -1.249e-16 0.162656 0.114643 0.296045 1.38778e-17 0.162656 0.285334 0.368525 0.114643
0.367971 0.12523 0.51987 0.12523 0.242741 1.66533e-16 0.151899 0.12523 0.242741 0 0.151899 0.635471 0.307872 0.12523
0.239195 0.0130366 0.614355 0.0130366 0.226158 8.1532e-17 0.37516 0.0130366 0.226158 -1.04083e-17 0.37516 0.198791 0.0914182 0.0130366
0.275955 0.0879949 0.336992 0.0559281 0.220027 0.0320668 0.0289705 0.0879949 0.18796 -2.77556e-17 0.0610372 0.145371 0.114175 0.0559281
0.0591864 0.410199 0.431105 0.0591864 1.73472e-16 0.351013 0.020906 0.0591864 0 0.351013 0.020906 0.146011 0.0591864 0.234308
0.34003 0.619443 0.684646 0.339202 0.000827181 0.280241 0.0643759 0.34003 5.55112e-17 0.279414 0.0652031 0.400716 0.339202 0.590507
0.0801463 0.157801 0.239325 0.0801463 1.249e-16 0.0776543 0.0815244 0.0801463 -1.38778e-17 0.0776543 0.0815244 0.161713 0.0801463 0.136979
0.00211779 0.0224995 0.674068 0.00211779 1.82146e-17 0.0203818 0.651569 0.00211779 -2.1684e-18 0.0203818 0.651569 0.0314999 0.00211779 0.0106546
0.210216 0.117763 0.428898 0.117731 0.0924851 3.2159e-05 0.218649 0.117763 0.092453 1.38778e-17 0.218682 0.312637 0.186801 0.117731
0.260014 0.0141251 0.390009 0.0141251 0.245889 0 0.129995 0.0141251 0.245889 6.93889e-18 0.129995 0.169865 0.115477 0.0141251
0.0731892 0.0615446 0.159013 0.0568155 0.0163737 0.00472912 0.081095 0.0615446 0.0116446 0 0.0858241 0.77394 0.0568155 0.0585485
0.0225889 0.130281 0.529661 0.0225889 1.73472e-16 0.107692 0.39938 0.0225889 -1.04083e-17 0.107692 0.39938 0.44597 0.0225889 0.0484687
0.038485 0.112466 0.20864 0.038485 -2.70617e-16 0.0739811 0.0961735 0.038485 0 0.0739811 0.0961735 0.598205 0.038485 0.100336
0.0187474 0.187599 0.32588 0.0187474 4.85723e-16 0.168851 0.138282 0.0187474 0 0.168851 0.138282 0.317303 0.0187474 0.0825605
0.313175 0.501045 0.814314 0.313175 5.55112e-17 0.18787 0.313269 0.313175 0 0.18787 0.313269 0.403473 0.313175 0.49282
0.229942 0.150863 0.506851 0.14824 0.0817017 0.0026224 0.274287 0.150863 0.0790793 0 0.276909 0.156485 0.216267 0.14824
0.265666 0.097905 0.509232 0.0973832 0.168282 0.000521716 0.243045 0.097905 0.167761 1.38778e-17 0.243566 0.104484 0.222758 0.0973832
0.000501752 0.134942 0.223712 0.000501752 2.39609e-16 0.13444 0.0887704 0.000501752 3.25261e-19 0.13444 0.0887704 0.295864 0.000501752 0.0128481
0.208472 0.163742 0.658519 0.157953 0.0505194 0.00578842 0.444258 0.163742 0.044731 0 0.450047 0.170326 0.208093 0.157953
0.0987236 0.445105 0.793051 0.0987236 1.11022e-16 0.346381 0.347946 0.0987236 2.77556e-17 0.346381 0.347946 0.107118 0.0987236 0.348555
0.182759 0.0268091 0.331029 0.0268091 0.15595 2.22045e-16 0.148269 0.0268091 0.15595 -1.73472e-17 0.148269 0.598849 0.0884451 0.0268091
0.0752836 0.110383 0.195138 0.0752836 1.80411e-16 0.0350998 0.0847545 0.0752836 1.38778e-17 0.0350998 0.0847545 0.3383 0.0752836 0.0997746
0.0308829 0.0230742 0.158482 0.0230742 0.00780867 4.16334e-17 0.1276 0.0230742 0.00780867 0 0.1276 0.188167 0.0286785 0.0230742
0.105385 0.0376672 0.287899 0.0376672 0.0677181 -1.11022e-16 0.182513 0.0376672 0.0677181 -6.93889e-18 0.182513 0.215588 0.0755848 0.0376672
0.322466 0.00642489 0.442289 0.00642489 0.316041 4.36283e-16 0.119822 0.00642489 0.316041 1.73472e-18 0.119822 0.165796 0.0921132 0.00642489
0.0211949 0.0610404 0.103441 0.0191367 0.0020582 0.0419037 0.0403421 0.0211949 0 0.0398455 0.0424003 0.401297 0.0191367 0.0598123
0.30511 0.275239 0.704428 0.275227 0.0298831 1.19738e-05 0.399305 0.27114 0.03397 0.00409887 0.395219 0.116731 0.277269 0.275227
0.271667 0.412996 0.666281 0.227443 0.0442237 0.185553 0.209061 0.271667 5.55112e-17 0.141329 0.253285 0.178694 0.227443 0.401094
0.245441 0.0712246 0.493182 0.0712246 0.174217 -2.77556e-17 0.247741 0.0712246 0.174217 0 0.247741 0.330198 0.205451 0.0712246
0.402561 0.292302 0.716494 0.268391 0.13417 0.0239104 0.290022 0.272511 0.13005 0.0197905 0.294142 0.392312 0.270888 0.268391
0.101677 0.5326 0.543952 0.101677 4.57967e-16 0.430923 0.0113521 0.101677 -2.77556e-17 0.430923 0.0113521 0.35205 0.101677 0.315343
0.133688 0.255807 0.711031 0.133688 -1.11022e-16 0.122119 0.455224 0.133688 -5.55112e-17 0.122119 0.455224 0.139777 0.133688 0.202214
0.283694 0.370751 0.466222 0.276442 0.00725178 0.0943085 0.0882192 0.283694 5.55112e-17 0.0870567 0.095471 0.590574 0.276442 0.325051
0.197631 0.0792463 0.351759 0.0668618 0.130769 0.0123844 0.141744 0.0792463 0.118385 0 0.154128 0.130723 0.171267 0.0668618
0.223092 0.386923 0.586196 0.223092 8.32667e-17 0.163831 0.199273 0.223092 -2.77556e-17 0.163831 0.199273 0.287589 0.223092 0.382676
0.0553013 0.018963 0.164853 0.018963 0.0363383 1.31839e-16 0.109551 0.018963 0.0363383 6.93889e-18 0.109551 0.288089 0.0431466 0.018963
0.141905 0.0281557 0.237397 0.0281557 0.11375 -4.85723e-17 0.0954918 0.0281557 0.11375 6.93889e-18 0.0954918 0.552621 0.0919928 0.0281557
0.406424 0.00688784 0.629918 0.00688784 0.399536 1.27502e-16 0.223494 0.00688784 0.399536 -8.67362e-19 0.223494 0.128261 0.0991968 0.00688784
0.144902 0.049524 0.624083 0.045287 0.0996149 0.00423696 0.474944 0.049524 0.0953779 -6.93889e-18 0.479181 0.0949773 0.0867852 0.045287
0.452058 0.355061 0.633676 0.355061 0.0969972 1.11022e-16 0.181618 0.355061 0.0969972 -5.55112e-17 0.181618 0.509072 0.419027 0.355061
0.0589148 0.0078651 0.167586 0.0078651 0.0510497 -7.11237e-17 0.108671 0.0078651 0.0510497 1.73472e-18 0.108671 0.241945 0.0389194 0.0078651
0.25101 0.273705 0.401726 0.223005 0.0280044 0.0506992 0.100017 0.223797 0.027213 0.0499078 0.100809 0.692234 0.223005 0.271412
0.38735 0.105771 0.521731 0.105771 0.281579 1.66533e-16 0.13438 0.105771 0.281579 1.38778e-17 0.13438 0.204707 0.329788 0.105771
0.249943 0.389552 0.459861 0.249943 3.33067e-16 0.139609 0.0703084 0.249943 0 0.139609 0.0703084 0.48675 0.249943 0.369781
0.731595 0.737335 0.796976 0.731595 2.22045e-16 0.00574037 0.0596404 0.731595 1.11022e-16 0.00574037 0.0596404 0.891147 0.731595 0.73612
0.707978 0.319588 0.786045 0.316319 0.39166 0.00326925 0.0747968 0.319588 0.38839 -1.11022e-16 0.0780661 0.509766 0.536045 0.316319
0.655859 0.232565 0.691349 0.232209 0.42365 0.000356009 0.0351346 0.232565 0.423293 -2.77556e-17 0.0354906 0.404193 0.652271 0.232209
0.0285346 0.100679 0.289111 0.0284172 0.00011745 0.0722618 0.188315 0.0285346 6.93889e-18 0.0721443 0.188432 0.497351 0.0284172 0.0413762
0.0289374 0.037125 0.422155 0.0264241 0.00251332 0.010701 0.382516 0.0289374 6.93889e-18 0.00818767 0.38503 0.103662 0.0264241 0.0279702
0.0328247 0.0394973 0.0740763 0.0287721 0.00405256 0.0107252 0.0305265 0.0328247 -6.93889e-18 0.00667259 0.0345791 0.529633 0.0287721 0.0394973


==> data/random_z40_s.dat <==
0.090633 0.105923 0.344625 0.00257517 0.0880578 0.103347 0.150644 0.0473359 0.0432971 0.0585867 0.195405 0.00567985 0.00277615 0.00257517
0.0965408 0.0820136 0.308571 0.00334398 0.0931969 0.0786696 0.13336 0.0489943 0.0475465 0.0330192 0.179011 0.00480017 0.00379803 0.00334398
0.0864786 0.11415 0.319172 0.00523662 0.0812419 0.108914 0.12378 0.0508696 0.035609 0.0632807 0.169413 0.00390628 0.00523662 0.00527646
0.0819913 0.0901737 0.306664 0.0042609 0.0777304 0.0859128 0.13876 0.0473638 0.0346275 0.0428099 0.181862 0.00844969 0.0042609 0.00519641
0.0911441 0.0934221 0.307286 0.00303688 0.0881073 0.0903852 0.125757 0.0485316 0.0426126 0.0448905 0.171252 0.00236788 0.00303688 0.00329884
0.077091 0.0794767 0.325073 0.00513514 0.0719559 0.0743415 0.17364 0.0369952 0.0400959 0.0424815 0.2055 0.00151017 0.00513514 0.00516745
0.100574 0.0839595 0.318824 0.00114306 0.0994311 0.0828165 0.135434 0.0567063 0.0438678 0.0272532 0.190997 0.00140003 0.00127937 0.00114306
0.0867556 0.081128 0.29753 0.0041156 0.0826401 0.0770124 0.133762 0.0478746 0.038881 0.0332533 0.177521 0.013409 0.00517006 0.0041156
0.0718833 0.0772411 0.299498 0.00298193 0.0689014 0.0742592 0.153355 0.0440178 0.0278655 0.0332233 0.194391 0.00214748 0.00417584 0.00298193
0.0823076 0.0849946 0.295937 0.000716037 0.0815915 0.0842786 0.129351 0.0433765 0.038931 0.0416181 0.172011 0.00124721 0.000716037 0.000727374
0.0874028 0.0760506 0.314174 0.000618 0.0867848 0.0754326 0.151339 0.0419467 0.0454561 0.0341039 0.192667 0.000418825 0.000711522 0.000618
0.0795692 0.0858932 0.291116 0.00175536 0.0778139 0.0841379 0.127409 0.0495634 0.0300058 0.0363298 0.175217 0.00426257 0.00175536 0.00257202
0.0908862 0.0940085 0.298026 0.00200705 0.0888792 0.0920015 0.115138 0.0605462 0.0303401 0.0334623 0.173677 0.00261441 0.00222593 0.00200705
0.0947953 0.0941761 0.316527 0.0038882 0.0909071 0.0902879 0.131444 0.059075 0.0357203 0.0351011 0.186631 0.000147568 0.0038882 0.00467627
0.0704872 0.108751 0.311265 0.000624748 0.0698625 0.108126 0.132651 0.0537438 0.0167434 0.0550074 0.18577 0.00524774 0.000624748 0.00112937
0.0715178 0.0857659 0.297177 0.00138367 0.0701341 0.0843822 0.141277 0.0486814 0.0228364 0.0370845 0.188574 0.00622142 0.00138367 0.0013947
0.114749 0.0819959 0.352536 0.00194927 0.1128 0.0800466 0.15774 0.05081 0.0639394 0.0311858 0.2066 0.00249953 0.00194927 0.00219359
0.0707447 0.0980908 0.309926 0.00470055 0.0660442 0.0933903 0.145791 0.0451502 0.0255945 0.0529406 0.186241 0.00620731 0.00470055 0.00559188
0.108669 0.0753112 0.299941 0.00375649 0.104913 0.0715547 0.119716 0.0401537 0.0685156 0.0351575 0.156114 0.0027446 0.0041985 0.00375649
0.112286 0.0862117 0.338935 0.00308203 0.109204 0.0831297 0.14352 0.0523467 0.0599389 0.033865 0.192785 0.00821164 0.00354707 0.00308203
0.089981 0.0931725 0.326001 0.0011518 0.0888292 0.0920207 0.144 0.040872 0.049109 0.0523005 0.18372 0.00924804 0.0011518 0.00136552
0.0861822 0.0759749 0.322774 0.00346889 0.0827133 0.072506 0.164086 0.0436966 0.0424856 0.0322783 0.204314 0.0078147 0.00346889 0.00352882
0.0645078 0.107067 0.317022 0.00195494 0.0625529 0.105112 0.147402 0.0362663 0.0282415 0.0708006 0.181713 0.00385107 0.00195494 0.00351717
0.0963201 0.0709021 0.300855 0.00376205 0.092558 0.0671401 0.137395 0.0425088 0.0538112 0.0283933 0.176142 0.00749364 0.00626955 0.00376205
0.0995765 0.07787 0.322629 0.00549959 0.0940769 0.0723704 0.150682 0.0387955 0.060781 0.0390745 0.183978 0.00206687 0.00771787 0.00549959
0.0684052 0.109633 0.294821 0.0064069 0.0619983 0.103226 0.12319 0.0548707 0.0135345 0.0547619 0.171654 0.00538344 0.0064069 0.0100581
0.093069 0.112939 0.319234 0.00113904 0.09193 0.1118 0.114366 0.0481963 0.0448728 0.0647424 0.161423 0.00393326 0.00113904 0.0016391
0.0810256 0.0754924 0.317523 0.00150208 0.0795235 0.0739903 0.162507 0.0398314 0.0411942 0.035661 0.200836 0.00560371 0.00177814 0.00150208
0.0859198 0.0863164 0.303884 0.00219176 0.083728 0.0841246 0.133839 0.0508959 0.0350239 0.0354205 0.182543 0.00199848 0.00219176 0.0021987
0.0883741 0.081515 0.319973 0.00705436 0.0813197 0.0744606 0.157138 0.0412985 0.0470756 0.0402165 0.191382 0.00314554 0.0101804 0.00705436
0.100352 0.0744219 0.338982 0.00358039 0.0967712 0.0708415 0.167789 0.045342 0.0550096 0.0290799 0.20955 0.000937622 0.00480342 0.00358039
0.103583 0.0798792 0.319047 0.00707055 0.0965126 0.0728087 0.142655 0.0509806 0.0526026 0.0288986 0.186565 0.00359046 0.00970736 0.00707055
0.0916577 0.102475 0.324019 0.00200227 0.0896554 0.100473 0.131888 0.0495875 0.0420702 0.052888 0.179473 0.00050295 0.00200227 0.00263291
0.0823988 0.0910544 0.305974 0.00223263 0.0801662 0.0888218 0.134753 0.0447754 0.0376233 0.046279 0.177296 0.00364846 0.00223263 0.00255208
0.0867402 0.108433 0.340052 0.000795067 0.0859451 0.107638 0.145674 0.0587548 0.0279853 0.0496785 0.203634 0.00363829 0.000795067 0.000963461
0.0780902 0.0895052 0.301864 0.00300314 0.075087 0.086502 0.137272 0.0479392 0.030151 0.0415659 0.182208 0.0071881 0.00300944 0.00300314
0.0924664 0.0803812 0.33648 0.00838491 0.0840815 0.0719963 0.172017 0.0480336 0.0444328 0.0323477 0.211666 0.00525639 0.00838491 0.00859666
0.0907151 0.106328 0.339504 0.00135524 0.0893598 0.104973 0.143816 0.0510431 0.039672 0.0552849 0.193504 0.00174356 0.00135524 0.0019749
0.0940723 0.0656365 0.292982 0.00216785 0.0919044 0.0634687 0.135441 0.0429378 0.0511345 0.0226987 0.176211 0.00600086 0.00363277 0.00216785
0.0873706 0.10987 0.328464 0.00241533 0.0849552 0.107455 0.133639 0.0465348 0.0408358 0.0633351 0.177759 0.00482192 0.00241533 0.00288877
0.0914309 0.0949582 0.333663 0.00190402 0.0895269 0.0930542 0.149178 0.0504761 0.0409548 0.0444821 0.19775 0.00315698 0.00190402 0.00226747
0.101835 0.10258 0.314867 0.00172579 0.10011 0.100854 0.112178 0.0635599 0.0382756 0.0390203 0.174012 0.00595288 0.00191887 0.00172579
0.0778884 0.103255 0.326008 0.00243657 0.0754518 0.100819 0.147301 0.0539244 0.023964 0.0493308 0.198788 0.00151474 0.00243657 0.00334542
0.0925287 0.0969569 0.329021 0.00320304 0.0893256 0.0937538 0.142738 0.0556087 0.0369199 0.0413481 0.195144 0.00323118 0.00463259 0.00320304
0.0701965 0.0814242 0.303748 0.00244081 0.0677557 0.0789834 0.154568 0.0360468 0.0341496 0.0453773 0.188174 0.00625437 0.00273124 0.00244081
0.108448 0.0885324 0.332336 0.00303696 0.105411 0.0854954 0.138392 0.0586704 0.0497775 0.029862 0.194026 0.00284163 0.0045968 0.00303696
0.0838559 0.106438 0.308202 0.0037357 0.0801202 0.102702 0.121644 0.0489641 0.0348917 0.0574738 0.166873 0.00855139 0.0037357 0.00470785
0.0835937 0.0870629 0.297704 0.00126682 0.0823269 0.085796 0.128314 0.045128 0.0384657 0.0419349 0.172175 0.00348374 0.00171488 0.00126682
0.0916541 0.0769049 0.318591 0.0108869 0.0807673 0.0660181 0.160919 0.0497745 0.0418796 0.0271304 0.199807 0.00113387 0.012336 0.0108869
0.0878944 0.0834612 0.307112 0.0065625 0.0813319 0.0768987 0.142319 0.0418628 0.0460315 0.0415984 0.17762 0.00723004 0.0065625 0.00700211
0.0937333 0.0903415 0.349229 0.00311367 0.0906196 0.0872278 0.168268 0.047799 0.0459343 0.0425425 0.212953 0.00495162 0.00311367 0.00323815
0.0904461 0.0764155 0.323815 0.00381705 0.086629 0.0725985 0.16077 0.0386155 0.0518306 0.0378001 0.195569 0.0032089 0.00397133 0.00381705
0.0719668 0.101684 0.312634 0.00324272 0.0687241 0.0984412 0.142226 0.0427266 0.0292402 0.0589573 0.18171 0.00361459 0.00324272 0.00408428
0.0763824 0.0988953 0.328723 0.00333843 0.073044 0.0955569 0.156784 0.0446463 0.0317361 0.0542489 0.198091 0.00124672 0.00333843 0.00397341
0.0910189 0.090796 0.296834 0.0100631 0.0809558 0.0807329 0.125082 0.0486605 0.0423584 0.0421355 0.163679 0.00877808 0.0101859 0.0100631
0.0725086 0.0979079 0.325422 0.00379647 0.0687121 0.0941114 0.158802 0.0470916 0.025417 0.0508163 0.202097 0.00374823 0.00379647 0.00511282
0.0965493 0.0982711 0.329822 0.00570552 0.0908438 0.0925656 0.140707 0.0488629 0.0476864 0.0494082 0.183864 0.00774419 0.00584774 0.00570552
0.0787205 0.0935246 0.300794 0.00245334 0.0762671 0.0910713 0.131003 0.0513699 0.0273506 0.0421547 0.179919 0.00170876 0.00245334 0.0030018
0.0955619 0.06954 0.298867 0.00221823 0.0933437 0.0673218 0.135983 0.048371 0.0471909 0.021169 0.182136 0.00657357 0.00283333 0.00221823
0.0851985 0.0877272 0.307473 0.000915688 0.0842828 0.0868115 0.135463 0.0506716 0.0345269 0.0370556 0.185219 0.00269904 0.000915688 0.00107619
0.0844723 0.070663 0.311919 0.00289136 0.0815809 0.0677716 0.159675 0.042551 0.0419213 0.028112 0.199335 0.00241688 0.00443464 0.00289136
0.099908 0.0877193 0.330358 0.00234228 0.0975658 0.085377 0.145073 0.0526712 0.0472368 0.0350481 0.195402 0.00210869 0.00274337 0.00234228
0.0843231 0.0859053 0.324092 0.00685514 0.077468 0.0790502 0.160719 0.0517545 0.0325686 0.0341508 0.205618 0.000588643 0.00685514 0.00751948
0.0879887 0.0838083 0.303489 0.00328041 0.0847083 0.0805279 0.134972 0.0457626 0.0422261 0.0380457 0.177454 0.00600969 0.00348183 0.00328041
0.0748009 0.0836812 0.293655 0.000498386 0.0743025 0.0831828 0.135672 0.047915 0.0268859 0.0357661 0.183088 0.00790331 0.000606456 0.000498386
0.103196 0.0953827 0.329006 0.00444551 0.09875 0.0909371 0.134873 0.0542847 0.0489108 0.041098 0.184712 0.00363832 0.00466628 0.00444551
0.101015 0.0803299 0.314155 0.00733439 0.0936803 0.0729955 0.140145 0.0523457 0.0486689 0.0279841 0.185156 0.00330415 0.00933912 0.00733439
0.0920437 0.0842288 0.323684 0.00404228 0.0880014 0.0801866 0.151454 0.047395 0.0446487 0.0368338 0.194807 0.00582379 0.00404228 0.00483937
0.101553 0.0720001 0.29595 0.00307695 0.0984759 0.0689231 0.125474 0.0475174 0.0540354 0.0244826 0.169914 0.0031648 0.00307695 0.00312347
0.088349 0.0732106 0.315727 0.00178812 0.0865609 0.0714225 0.155956 0.0447943 0.0435547 0.0284163 0.198962 0.00388817 0.00259949 0.00178812
0.0762574 0.111039 0.311507 0.00197463 0.0742828 0.109064 0.126186 0.0532297 0.0230277 0.0578091 0.177441 0.00284264 0.00197463 0.00338247
0.098743 0.108279 0.326746 0.00559565 0.0931474 0.102683 0.12532 0.0561093 0.0426337 0.0521697 0.175834 0.00468039 0.00559565 0.00760773
0.115053 0.101808 0.331695 0.00266769 0.112385 0.0991405 0.117502 0.0627106 0.0523421 0.0390976 0.177545 0.000934931 0.00323825 0.00266769
0.115235 0.0997833 0.354222 0.000100107 0.115135 0.0996832 0.139304 0.068163 0.0470716 0.0316203 0.207367 0.00302667 0.000115096 0.000100107
0.0799957 0.0913242 0.30547 0.0015388 0.0784569 0.0897854 0.135688 0.0497741 0.0302216 0.0415501 0.183924 0.00229195 0.00175438 0.0015388
0.0732608 0.0869849 0.29181 0.00692667 0.0663341 0.0800582 0.138491 0.0433927 0.0298681 0.0435922 0.174957 0.00431858 0.00924625 0.00692667
0.0881432 0.0695251 0.286268 0.00189217 0.0862511 0.0676329 0.130492 0.0478263 0.040317 0.0216988 0.176426 0.00678336 0.00258643 0.00189217
0.0767294 0.081054 0.29334 0.000130338 0.0765991 0.0809236 0.135687 0.0448144 0.031915 0.0362395 0.180371 0.00864679 0.000130338 0.000206177
0.0789853 0.0845111 0.317713 0.00582313 0.0731622 0.078688 0.16004 0.0449733 0.034012 0.0395379 0.19919 0.00639372 0.00582313 0.00701732
0.0940556 0.0702092 0.293031 0.00333435 0.0907212 0.0668748 0.1321 0.0434978 0.0505577 0.0267113 0.172264 0.0035498 0.00358042 0.00333435
0.0961316 0.0802754 0.301746 0.00237852 0.0937531 0.0778968 0.127717 0.0565579 0.0395737 0.0237174 0.181897 0.00419067 0.00306939 0.00237852
0.0906893 0.0758246 0.309077 0.00166068 0.0890286 0.0741639 0.144224 0.0419533 0.048736 0.0338713 0.184516 0.00523766 0.00220163 0.00166068
0.083118 0.0962723 0.337054 0.00713181 0.0759861 0.0891405 0.164795 0.0488041 0.0343138 0.0474682 0.206468 0.00551466 0.00713181 0.00926364
0.0818863 0.0732188 0.3085 0.00563634 0.0762499 0.0675824 0.159031 0.04888 0.0330062 0.0243387 0.202275 0.0047231 0.00575779 0.00563634
0.0750083 0.0858034 0.31316 0.00411573 0.0708926 0.0816876 0.156464 0.0492417 0.0257667 0.0365617 0.20159 0.00748176 0.00411573 0.0051658
0.0771 0.113702 0.31152 0.00054695 0.076553 0.113155 0.121265 0.0485911 0.0285089 0.0651105 0.16931 0.00747515 0.00054695 0.000867
0.0920997 0.0795608 0.296072 0.00760778 0.084492 0.071953 0.132019 0.0492504 0.0428494 0.0303105 0.173662 0.00670774 0.00793149 0.00760778
0.0763388 0.0727122 0.264926 0.00197029 0.0743685 0.0707419 0.117846 0.0365957 0.0397431 0.0361165 0.152471 0.00833551 0.00197029 0.00209276
0.0656234 0.0915462 0.282761 0.00241529 0.0632082 0.0891309 0.128007 0.0385279 0.0270955 0.0530182 0.16412 0.00236095 0.00241529 0.00339279
0.104872 0.095521 0.336121 0.00627895 0.0985935 0.089242 0.142006 0.0616098 0.0432626 0.0339112 0.197337 0.00777579 0.00690576 0.00627895
0.0772394 0.0936066 0.302562 0.0134617 0.0637777 0.0801449 0.145178 0.0490504 0.0281889 0.0445562 0.180766 0.00519482 0.0134617 0.0170543
0.0786556 0.0921337 0.314355 0.00292635 0.0757293 0.0892074 0.146492 0.0479134 0.0307422 0.0442203 0.191479 0.0129793 0.00292635 0.00313867
0.079089 0.0763883 0.310743 0.00205002 0.0770389 0.0743383 0.157316 0.037744 0.041345 0.0386443 0.19301 0.00357791 0.00288545 0.00205002
0.0859617 0.0873949 0.318942 0.00455945 0.0814023 0.0828355 0.150145 0.0526111 0.0333506 0.0347838 0.198196 0.00542277 0.00455945 0.00459011
0.084677 0.0999609 0.335771 0.00361944 0.0810575 0.0963415 0.154753 0.0458946 0.0387824 0.0540663 0.197028 0.00246126 0.00361944 0.00377716
0.0877919 0.0936452 0.341901 0.00260912 0.0851828 0.0910361 0.163073 0.0414981 0.0462938 0.0521471 0.201962 0.000715567 0.00265659 0.00260912
0.0738186 0.0756582 0.293218 0.00463114 0.0691875 0.071027 0.148372 0.0434729 0.0303457 0.0321853 0.187214 0.0048126 0.00466819 0.00463114
0.106284 0.0867512 0.32788 0.000783276 0.105501 0.0859679 0.135628 0.0439215 0.0623629 0.0428297 0.178766 0.00312985 0.00101231 0.000783276
0.069246 0.104296 0.300141 0.00779139 0.0614546 0.0965046 0.134391 0.0545737 0.0146723 0.0497222 0.181173 0.00616053 0.00779139 0.0107723
0.0774324 0.0763634 0.31985 0.00254159 0.0748908 0.0738219 0.168596 0.0405535 0.0368789 0.0358099 0.206608 0.0028704 0.00263567 0.00254159
0.077969 0.0788093 0.328421 0.00221127 0.0757577 0.076598 0.173854 0.04452 0.033449 0.0342893 0.216163 0.00544938 0.00273809 0.00221127
0.0940297 0.100032 0.322325 0.0054649 0.0885648 0.094567 0.133729 0.047519 0.0465107 0.0525129 0.175783 0.00742673 0.0054649 0.0079889
0.101701 0.0829642 0.317645 0.00020767 0.101494 0.0827565 0.133187 0.0490054 0.0526961 0.0339589 0.181985 0.00268616 0.000222885 0.00020767
0.0809036 0.0775205 0.308722 0.00174169 0.0791619 0.0757788 0.15204 0.0491494 0.0317542 0.0283712 0.199447 0.00617223 0.00186098 0.00174169
0.0974039 0.0871994 0.319289 0.00376608 0.0936379 0.0834333 0.138451 0.0431965 0.0542074 0.0440028 0.177882 0.00648727 0.00443955 0.00376608
0.0984262 0.0764615 0.324987 0.0012002 0.097226 0.0752613 0.1513 0.0513334 0.0470927 0.0251281 0.201433 0.00897277 0.00169726 0.0012002
0.0905294 0.106043 0.343822 0.00282063 0.0877087 0.103222 0.15007 0.0611371 0.0293922 0.0449056 0.208387 0.0111558 0.00282063 0.00356054
0.0847109 0.0801853 0.299038 0.000661072 0.0840498 0.0795242 0.134803 0.0396038 0.045107 0.0405814 0.173745 0.0012283 0.000661072 0.000680406
0.0756577 0.0807078 0.312496 0.00319517 0.0724625 0.0775126 0.159326 0.0400272 0.0356305 0.0406806 0.196158 0.00664919 0.00406184 0.00319517
0.0923363 0.0651656 0.288847 0.00204272 0.0902936 0.0631229 0.133388 0.0442104 0.0481259 0.0209553 0.175555 0.00873465 0.00257799 0.00204272
0.0717463 0.108295 0.348503 0.00240357 0.0693428 0.105892 0.170865 0.0464399 0.0253064 0.0618552 0.214901 0.00223004 0.00240357 0.00372651
0.0708621 0.0659496 0.303206 0.00490386 0.0659582 0.0610457 0.171298 0.0434821 0.0273799 0.0224674 0.209877 0.00387275 0.00501724 0.00490386
0.0779632 0.0942624 0.298324 0.00143321 0.07653 0.0928292 0.127532 0.0449495 0.0330137 0.0493129 0.171048 0.00223894 0.00143321 0.00202873
0.0789957 0.0791069 0.332172 0.0044338 0.0745619 0.074673 0.178503 0.0424363 0.0365595 0.0366706 0.216506 0.00991032 0.00529398 0.0044338
0.081533 0.105718 0.345851 0.00162005 0.0799129 0.104098 0.16022 0.0492233 0.0323097 0.0564951 0.207823 0.00292918 0.00162005 0.00259415
0.0896505 0.0983424 0.319743 0.00978341 0.0798671 0.088559 0.141534 0.0554693 0.0341811 0.042873 0.18722 0.00966202 0.00978341 0.0123635
0.0895505 0.0866521 0.329854 0.00540736 0.0841432 0.0812447 0.159059 0.0443056 0.0452449 0.0423465 0.197957 0.000197244 0.00540736 0.00613969
0.0843889 0.0861667 0.313549 0.0035175 0.0808714 0.0826492 0.146511 0.0506026 0.0337863 0.0355641 0.193596 0.0148423 0.00373792 0.0035175
0.0703849 0.0856195 0.325399 0.00711305 0.0632718 0.0785064 0.176507 0.0494314 0.0209534 0.0361881 0.218826 0.00188527 0.00711305 0.00777183
0.0650936 0.0998279 0.303494 0.0023706 0.062723 0.0974573 0.140943 0.0474609 0.0176327 0.052367 0.186033 0.00478063 0.0023706 0.00338521
0.0679277 0.0876371 0.29216 0.00187478 0.0660529 0.0857624 0.13847 0.0461732 0.0217545 0.041464 0.182768 0.00369535 0.00187478 0.00235922
0.0923322 0.0996098 0.353056 0.00185707 0.0904751 0.0977527 0.162971 0.0500613 0.0422709 0.0495485 0.211175 0.00721017 0.00185707 0.00198641
0.0898144 0.073761 0.307938 0.00401146 0.0858029 0.0697496 0.148374 0.049116 0.0406984 0.024645 0.193478 0.00582142 0.00488121 0.00401146
0.0774418 0.102724 0.316708 0.00441776 0.0730241 0.0983066 0.140959 0.0514166 0.0260253 0.0513077 0.187958 0.00106016 0.00441776 0.00635591
0.0942548 0.0836984 0.308242 0.00303198 0.0912229 0.0806665 0.133321 0.0509901 0.0432648 0.0327083 0.181279 0.00271244 0.003578 0.00303198
0.0913877 0.0944907 0.309437 0.002501 0.0888867 0.0919897 0.126059 0.0462005 0.0451872 0.0482902 0.169759 0.00347423 0.00265404 0.002501
0.103706 0.0827534 0.309501 0.000185737 0.10352 0.0825677 0.123227 0.053503 0.050203 0.0292504 0.176545 0.00399073 0.000273974 0.000185737
0.0641826 0.0823806 0.276877 0.00493202 0.0592505 0.0774486 0.135246 0.0354069 0.0287757 0.0469737 0.165721 0.0162836 0.00493202 0.00592023
0.0703342 0.0828939 0.323561 0.00668656 0.0636476 0.0762073 0.177019 0.0486487 0.0216855 0.0342452 0.218981 0.00065287 0.00668656 0.00736385
0.0906726 0.0737713 0.305504 0.00314059 0.087532 0.0706308 0.144201 0.0411536 0.0495191 0.0326178 0.182214 0.00470159 0.00356508 0.00314059
0.0770014 0.0780384 0.290804 0.00460548 0.0723959 0.0734329 0.14037 0.0470283 0.0299731 0.0310101 0.182793 0.00149349 0.00468671 0.00460548
0.0828528 0.108946 0.311776 0.000961099 0.0818917 0.107985 0.120939 0.0417931 0.0410597 0.0671525 0.161771 0.00515965 0.000961099 0.00114298
0.0778456 0.0895482 0.327444 0.0104879 0.0673577 0.0790603 0.170538 0.047728 0.0301175 0.0418201 0.207778 0.00911735 0.0104879 0.0104914
0.0894104 0.0802225 0.35298 0.000904744 0.0885056 0.0793178 0.184251 0.0498428 0.0395676 0.0303797 0.23319 0.00119602 0.00106798 0.000904744
0.0964457 0.100737 0.333111 0.0012193 0.0952264 0.0995177 0.137148 0.0563722 0.0400735 0.0443648 0.192301 0.00203005 0.0012193 0.00129925
0.0807819 0.109428 0.337704 0.00322377 0.0775581 0.106205 0.150718 0.0573883 0.0233936 0.05204 0.204882 0.00137387 0.00322377 0.00437696
0.0982446 0.0781803 0.305422 0.00112391 0.0971207 0.0770564 0.130121 0.0466941 0.0515505 0.0314863 0.175691 0.0023974 0.00198537 0.00112391
0.0878161 0.0975817 0.305548 0.00376989 0.0840462 0.0938118 0.12392 0.0496179 0.0381982 0.0479638 0.169768 0.00771298 0.00390371 0.00376989
0.0981838 0.0905773 0.322963 0.0025452 0.0956386 0.0880321 0.136747 0.0525849 0.0455988 0.0379924 0.186787 0.00739978 0.0025452 0.00307573
0.105609 0.0780064 0.317761 0.00226216 0.103347 0.0757442 0.136407 0.0433857 0.0622235 0.0346206 0.177531 0.00227025 0.00354994 0.00226216
0.0847091 0.0808415 0.320164 0.00704256 0.0776665 0.073799 0.161656 0.0513865 0.0333226 0.0294551 0.205999 0.00280976 0.00704256 0.00734435
0.0847344 0.0925005 0.299355 0.00559229 0.0791421 0.0869082 0.127713 0.0440614 0.040673 0.0484391 0.166182 0.00555886 0.00559229 0.00735029
0.103699 0.0772868 0.337376 0.00232818 0.10137 0.0749586 0.158719 0.0462967 0.0574019 0.0309901 0.202687 0.00256551 0.00333542 0.00232818
0.0831428 0.0714783 0.297451 0.00262139 0.0805214 0.0688569 0.145452 0.0466896 0.0364532 0.0247887 0.18952 0.00229002 0.00386891 0.00262139
0.104805 0.110586 0.340521 0.00569773 0.099107 0.104888 0.130828 0.06076 0.0440448 0.0498258 0.185891 0.00384867 0.00569773 0.00697013
0.0938016 0.0799727 0.309328 0.00627205 0.0875296 0.0737006 0.141826 0.0395478 0.0542538 0.0404249 0.175102 0.00368879 0.00774171 0.00627205
0.0767197 0.0787289 0.300106 0.00221664 0.074503 0.0765123 0.146874 0.0424976 0.0342221 0.0362313 0.187155 0.0055652 0.00221664 0.00268738
0.114743 0.0821425 0.321318 0.000629345 0.114114 0.0815132 0.125062 0.0536153 0.0611277 0.0285272 0.178048 0.000485433 0.000970747 0.000629345
0.0820316 0.0832167 0.311549 0.00517763 0.0768539 0.0780391 0.151478 0.0428907 0.0391408 0.040326 0.189192 0.00111684 0.00517763 0.00620772
0.0749848 0.098692 0.31152 0.00139998 0.0735848 0.097292 0.139243 0.0436633 0.0313215 0.0550287 0.181506 0.00531729 0.00139998 0.00205958


==> data/random_z4_s.dat <==
0.118411 0.197335 0.554084 0.037509 0.0809019 0.159826 0.275847 0.0326617 0.0857492 0.164673 0.271 0.206813 0.037509 0.0663906
0.160665 0.121978 0.449176 0.0989254 0.0617399 0.0230531 0.265458 0.101265 0.0594001 0.0207133 0.267797 0.135424 0.107094 0.0989254
0.263659 0.270099 0.786992 0.150965 0.112694 0.119134 0.404199 0.155224 0.108435 0.114875 0.408458 0.0568311 0.150965 0.159851
0.181793 0.245694 0.871554 0.131344 0.0504493 0.11435 0.575411 0.154729 0.0270642 0.0909652 0.598796 0.0668936 0.131344 0.149876
0.313958 0.109573 0.693805 0.015182 0.298776 0.0943907 0.285455 0.109573 0.204386 0 0.379846 0.198355 0.0825878 0.015182
0.185733 0.262411 0.72333 0.135286 0.050447 0.127124 0.410473 0.155312 0.0304215 0.107099 0.430498 0.150177 0.135286 0.175118
0.112362 0.292901 0.694596 0.0319149 0.0804475 0.260986 0.321248 0.0934591 0.0189032 0.199441 0.382792 0.14273 0.0319149 0.093143
0.249806 0.125099 0.517738 0.0265307 0.223275 0.0985679 0.169365 0.0630228 0.186783 0.0620758 0.205857 0.106454 0.0596095 0.0265307
0.0275539 0.377768 0.647942 0.0268949 0.000659022 0.350873 0.269515 0.0275539 1.38778e-17 0.350214 0.270174 0.100753 0.0268949 0.106272
0.351027 0.149203 0.8114 0.0417808 0.309246 0.107422 0.352951 0.0918645 0.259163 0.0573381 0.403034 0.0635317 0.0482359 0.0417808
0.182069 0.196677 0.502399 0.0361759 0.145893 0.160501 0.159829 0.0334784 0.14859 0.163198 0.157132 0.0377692 0.0561326 0.0361759
0.107246 0.310736 0.812907 0.044278 0.062968 0.266458 0.439202 0.0482201 0.059026 0.262516 0.443144 0.0124123 0.044278 0.0787291
0.0866979 0.163178 0.572459 0.0493056 0.0373923 0.113872 0.371889 0.0624454 0.0242525 0.100733 0.385029 0.333813 0.0535682 0.0493056
0.446688 0.178364 0.69274 0.0246488 0.422039 0.153715 0.0923371 0.0923108 0.354377 0.0860533 0.159999 0.13842 0.0918434 0.0246488
0.0768619 0.381228 0.659846 0.0478424 0.0290195 0.333385 0.249599 0.0768619 -5.55112e-17 0.304366 0.278618 0.163861 0.0478424 0.156228
0.343693 0.253165 0.87481 0.113111 0.230581 0.140054 0.391063 0.185235 0.158458 0.0679306 0.463187 0.117702 0.157199 0.113111
0.183249 0.400882 0.692124 0.136102 0.047147 0.26478 0.244095 0.183249 -2.77556e-17 0.217633 0.291242 0.190531 0.136102 0.257138
0.135238 0.132176 0.402711 0.0611318 0.0741063 0.0710439 0.196429 0.0646005 0.0706376 0.0675752 0.199898 0.0217195 0.0611318 0.0689415
0.157886 0.126746 0.517612 0.0759889 0.0818972 0.0507567 0.308969 0.0948307 0.0630553 0.0319149 0.327811 0.0587161 0.0759889 0.077248
0.134249 0.0767809 0.585926 0.0464577 0.0877912 0.0303231 0.421354 0.0506268 0.0836221 0.0261541 0.425523 0.0335108 0.0464577 0.0465709
0.218117 0.225686 0.831692 0.0664226 0.151694 0.159264 0.454312 0.111631 0.106485 0.114055 0.49952 0.0284559 0.10125 0.0664226
0.223992 0.107983 0.779807 0.0575364 0.166456 0.050447 0.505368 0.0973043 0.126688 0.0106791 0.545135 0.0556191 0.104398 0.0575364
0.299548 0.0129524 0.521126 0.0100527 0.289496 0.00289974 0.218678 0.0129524 0.286596 -1.73472e-18 0.221578 0.150197 0.0767918 0.0100527
0.260497 0.0887135 0.594841 0.0793996 0.181098 0.00931394 0.32503 0.0887135 0.171784 0 0.334343 0.0862248 0.152241 0.0793996
0.112932 0.294674 0.974575 0.0909676 0.0219642 0.203706 0.657937 0.0901521 0.0227796 0.204522 0.657121 0.146448 0.0909676 0.152115
0.161188 0.0766378 0.577413 0.0344176 0.12677 0.0422202 0.374005 0.0579189 0.103269 0.0187189 0.397506 0.0620596 0.0451726 0.0344176
0.223162 0.100456 0.433546 0.0303165 0.192846 0.0701399 0.140244 0.06488 0.158282 0.0355764 0.174807 0.170045 0.0863907 0.0303165
0.0629132 0.215982 0.469177 0.0376761 0.0252371 0.178306 0.227958 0.040812 0.0221011 0.17517 0.231094 0.328356 0.0376761 0.0858944
0.140822 0.132104 0.585871 0.030407 0.110415 0.101697 0.343352 0.103863 0.0369594 0.028241 0.416808 0.216881 0.030407 0.0344613
0.115511 0.1477 0.450805 0.0677203 0.0477907 0.0799796 0.255314 0.0899723 0.0255386 0.0577275 0.277566 0.274962 0.0677203 0.0907984
0.190713 0.174317 0.646495 0.0276312 0.163082 0.146686 0.309097 0.0189122 0.171801 0.155405 0.300378 0.172966 0.0276312 0.055869
0.114268 0.309828 0.570101 0.0527683 0.0614998 0.25706 0.198773 0.0690964 0.0451717 0.240732 0.215101 0.0958399 0.0527683 0.0705694
0.15977 0.26908 0.701824 0.0168662 0.142903 0.252214 0.28984 0.0818709 0.0778987 0.187209 0.354845 0.167281 0.0395219 0.0168662
0.301257 0.323702 0.724885 0.0803851 0.220872 0.243317 0.180311 0.112684 0.188573 0.211018 0.21261 0.0479174 0.0803851 0.142249
0.282563 0.127069 0.71282 0.0111167 0.271447 0.115953 0.314304 0.0570311 0.225532 0.0700383 0.360218 0.250388 0.0111167 0.0179401
0.188663 0.263107 0.594951 0.121128 0.0675354 0.141979 0.264309 0.164043 0.0246207 0.0990642 0.307224 0.059353 0.121128 0.16301
0.156392 0.0828846 0.659487 0.0597092 0.0966829 0.0231754 0.47992 0.0638481 0.0925439 0.0190365 0.484059 0.112278 0.107181 0.0597092
0.211598 0.152409 0.641007 0.0681928 0.143406 0.0842164 0.345192 0.101251 0.110347 0.0511578 0.378251 0.075129 0.107532 0.0681928
0.153463 0.0743221 0.725165 0.0562212 0.0972418 0.018101 0.553601 0.0743221 0.0791409 -1.38778e-17 0.571702 0.162028 0.0699347 0.0562212
0.196098 0.238561 0.813412 0.0704356 0.125662 0.168126 0.449189 0.106588 0.0895092 0.131973 0.485342 0.183583 0.0856557 0.0704356
0.342311 0.100324 0.587774 0.0909224 0.251389 0.00940189 0.236061 0.095922 0.246389 0.0044023 0.241061 0.308219 0.153283 0.0909224
0.364222 0.149911 0.738911 0.0674686 0.296754 0.0824422 0.292247 0.149911 0.214312 0 0.374689 0.0187004 0.0749039 0.0674686
0.148922 0.338835 0.785476 0.129872 0.0190501 0.208963 0.427591 0.146281 0.00264045 0.192553 0.444001 0.0935997 0.129872 0.243159
0.260668 0.265596 0.883628 0.0765875 0.184081 0.189009 0.433951 0.207161 0.0535066 0.058435 0.564525 0.160235 0.0765875 0.083976
0.217267 0.298285 0.830323 0.0832072 0.13406 0.215078 0.397978 0.11785 0.0994177 0.180436 0.43262 0.172087 0.140057 0.0832072
0.329599 0.363462 0.727033 0.146208 0.183391 0.217254 0.18018 0.213175 0.116424 0.150287 0.247148 0.198183 0.196289 0.146208
0.253751 0.0459441 0.608779 0.0304407 0.22331 0.0155034 0.339525 0.0327105 0.22104 0.0132335 0.341795 0.187909 0.0739652 0.0304407
0.488474 0.411296 0.940231 0.252868 0.235606 0.158428 0.293329 0.339481 0.148993 0.0718154 0.379941 0.232752 0.252868 0.288223
0.146805 0.18937 0.595454 0.0247989 0.122006 0.164571 0.284078 0.111905 0.0349003 0.0774649 0.371184 0.195133 0.0247989 0.0424988
0.215536 0.188932 0.463774 0.122257 0.0932796 0.0666752 0.181563 0.127061 0.0884755 0.0618711 0.186367 0.368368 0.123962 0.122257
0.136358 0.102354 0.516237 0.0810852 0.0552729 0.0212689 0.35861 0.0991195 0.0372387 0.00323464 0.376644 0.0627586 0.106646 0.0810852
0.0896018 0.320259 0.687152 0.0524058 0.037196 0.267854 0.329696 0.0896018 0 0.230658 0.366892 0.198877 0.0524058 0.114606
0.145755 0.268364 0.624796 0.027243 0.118512 0.241121 0.23792 0.103521 0.042234 0.164844 0.314197 0.0144156 0.027243 0.053064
0.0848439 0.206125 0.535758 0.0410092 0.0438347 0.165116 0.285798 0.0848439 -1.38778e-17 0.121281 0.329633 0.210557 0.0410092 0.116393
0.231753 0.0712176 0.632374 0.0379429 0.19381 0.0332747 0.367346 0.0712176 0.160535 -1.38778e-17 0.400621 0.0910086 0.0642603 0.0379429
0.300649 0.234414 0.646991 0.110304 0.190345 0.12411 0.222233 0.202818 0.0978304 0.0315953 0.314747 0.224548 0.114802 0.110304
0.0729705 0.355472 0.606508 0.0432955 0.0296749 0.312176 0.221361 0.0729705 0 0.282501 0.251036 0.0533934 0.0432955 0.139561
0.204784 0.308028 0.81711 0.13936 0.0654239 0.168669 0.443658 0.190242 0.0145415 0.117786 0.49454 0.0851777 0.13936 0.189685
0.0875846 0.240996 0.518573 0.0556368 0.0319478 0.185359 0.245629 0.083507 0.00407758 0.157489 0.273499 0.162223 0.0556368 0.0655978
0.292392 0.325054 0.846913 0.0537686 0.238624 0.271285 0.283235 0.143649 0.148743 0.181404 0.373116 0.0624362 0.0763885 0.0537686
0.21367 0.110269 0.488494 0.10165 0.11202 0.00861955 0.266204 0.110269 0.103401 1.38778e-17 0.274824 0.175339 0.169873 0.10165
0.251471 0.227418 0.787556 0.131997 0.119474 0.0954216 0.440664 0.175857 0.0756131 0.0515609 0.484525 0.0174084 0.15398 0.131997
0.135072 0.366618 0.62222 0.100071 0.035001 0.266546 0.220601 0.135072 2.77556e-17 0.231546 0.255602 0.178925 0.100071 0.180126
0.129352 0.268663 0.59786 0.114429 0.0149226 0.154234 0.314275 0.129352 2.77556e-17 0.139311 0.329197 0.197751 0.114429 0.148632
0.298607 0.349419 0.866428 0.0606691 0.237938 0.28875 0.279071 0.181258 0.117349 0.168161 0.39966 0.0870824 0.0759851 0.0606691
0.309987 0.219806 0.787869 0.13282 0.177166 0.0869856 0.390896 0.212041 0.0979453 0.00776455 0.470117 0.124963 0.168467 0.13282
0.469414 0.17976 0.792244 0.146587 0.322827 0.0331733 0.289657 0.17976 0.289653 0 0.32283 0.230229 0.331764 0.146587
0.140658 0.150356 0.736511 0.0727015 0.0679564 0.0776548 0.518198 0.0916552 0.0490027 0.0587012 0.537152 0.113261 0.0727015 0.0783093
0.106368 0.214856 0.547117 0.0627107 0.0436572 0.152146 0.288604 0.0653343 0.0410336 0.149522 0.291227 0.182439 0.0627107 0.120175
0.0884907 0.438611 0.578015 0.0881971 0.000293566 0.350414 0.13911 0.0884907 0 0.350121 0.139403 0.448469 0.0881971 0.273181
0.254665 0.353537 0.755835 0.171666 0.0829995 0.181871 0.319299 0.206958 0.0477072 0.146579 0.354591 0.35464 0.171666 0.216689
0.270956 0.169403 0.655948 0.144448 0.126509 0.0249549 0.360037 0.128033 0.142923 0.0413696 0.343622 0.0865843 0.152029 0.144448
0.210107 0.0644142 0.668522 0.03397 0.176137 0.0304441 0.42797 0.0504029 0.159704 0.0140112 0.444403 0.0115266 0.0433598 0.03397
0.244615 0.264904 0.854536 0.146501 0.0981136 0.118403 0.491518 0.172059 0.0725556 0.0928446 0.517076 0.0287735 0.146501 0.195159
0.484182 0.176958 0.802353 0.157412 0.32677 0.0195461 0.298626 0.176958 0.307224 2.77556e-17 0.318172 0.230882 0.250023 0.157412
0.29616 0.118101 0.654138 0.0708264 0.225334 0.0472748 0.310703 0.118101 0.178059 1.38778e-17 0.357978 0.171358 0.18531 0.0708264
0.230984 0.0419375 0.540158 0.030865 0.200119 0.0110725 0.298101 0.0419375 0.189047 -6.93889e-18 0.309174 0.081606 0.0817964 0.030865
0.209004 0.203478 0.56863 0.0940405 0.114963 0.109438 0.250189 0.130691 0.078313 0.0727873 0.286839 0.198781 0.0940405 0.111131
0.156677 0.178387 0.766818 0.0977773 0.0588992 0.08061 0.529531 0.115376 0.0413 0.0630108 0.547131 0.133146 0.129338 0.0977773
0.0855692 0.338195 0.681116 0.0779147 0.00765446 0.26028 0.335266 0.0855692 0 0.252626 0.342921 0.0543329 0.0779147 0.150654
0.280348 0.468457 0.775569 0.165241 0.115107 0.303216 0.192005 0.167626 0.112722 0.300831 0.194389 0.43978 0.165241 0.186486
0.192909 0.188026 0.669952 0.114855 0.078054 0.0731715 0.403872 0.143758 0.0491505 0.044268 0.432775 0.0344277 0.114855 0.127646
0.241278 0.138931 0.50564 0.0598822 0.181396 0.0790484 0.185314 0.071327 0.169951 0.0676036 0.196758 0.43404 0.0907332 0.0598822
0.157762 0.0503785 0.641409 0.0188762 0.138886 0.0315023 0.452144 0.0458228 0.111939 0.00455563 0.479091 0.0648227 0.0712367 0.0188762
0.0302134 0.101774 0.541745 0.0190297 0.0111838 0.0827444 0.428787 0.0267506 0.00346284 0.0750235 0.436508 0.0493147 0.0190297 0.0352546
0.0904394 0.138846 0.472575 0.079019 0.0114205 0.0598272 0.322308 0.0904394 -1.38778e-17 0.0484067 0.333728 0.220794 0.079019 0.0939564
0.0886675 0.202155 0.620084 0.00388692 0.0847806 0.198268 0.333148 0.0760834 0.0125841 0.126072 0.405345 0.295945 0.00388692 0.0251085
0.0596187 0.172553 0.478843 0.0170424 0.0425764 0.155511 0.263713 0.0548012 0.00481754 0.117752 0.301472 0.11099 0.0170424 0.0558492
0.172326 0.191168 0.650194 0.0142398 0.158086 0.176928 0.30094 0.0698024 0.102523 0.121366 0.356503 0.223924 0.0142398 0.0345268
0.0623469 0.195791 0.50676 0.0342903 0.0280566 0.161501 0.282912 0.048974 0.0133729 0.146817 0.297596 0.0561299 0.0342903 0.0782496
0.0132572 0.267942 0.5627 0.00525697 0.00800024 0.262685 0.286758 0.0132572 -5.20417e-18 0.254685 0.294758 0.0317311 0.00525697 0.044912
0.0890262 0.113271 0.622738 0.0280941 0.060932 0.0851766 0.448536 0.0853495 0.00367669 0.0279213 0.505791 0.109515 0.0308853 0.0280941
0.178384 0.0520814 0.395492 0.0252257 0.153158 0.0268557 0.190252 0.0510583 0.127326 0.00102306 0.216085 0.179359 0.0397978 0.0252257
0.185324 0.0719716 0.425237 0.0517423 0.133582 0.0202293 0.219684 0.0719716 0.113352 0 0.239913 0.142748 0.0996255 0.0517423
0.269715 0.104557 0.665494 0.0215334 0.248182 0.083024 0.312755 0.0875839 0.182131 0.0169736 0.378805 0.104612 0.042399 0.0215334
0.308006 0.158173 0.824948 0.131445 0.176561 0.0267281 0.490214 0.158173 0.149833 0 0.516942 0.115306 0.210193 0.131445
0.303484 0.195569 0.535649 0.174321 0.129163 0.0212484 0.210916 0.161856 0.141628 0.0337134 0.198451 0.207558 0.220454 0.174321
0.566637 0.427068 0.952883 0.370475 0.196162 0.0565925 0.329654 0.419456 0.147181 0.00761207 0.378635 0.420045 0.450106 0.370475
0.13768 0.0878232 0.828825 0.0484442 0.0892358 0.0393791 0.651766 0.0718297 0.0658504 0.0159936 0.675151 0.0950993 0.0766039 0.0484442
0.135198 0.0420201 0.545823 0.017958 0.11724 0.0240621 0.386562 0.0374414 0.0977569 0.00457865 0.406046 0.0745342 0.0370603 0.017958
0.0389481 0.446446 0.61771 0.031772 0.00717607 0.414674 0.164088 0.0389481 -6.93889e-18 0.407498 0.171264 0.203402 0.031772 0.170883
0.113062 0.351563 0.770996 0.0376258 0.075436 0.313937 0.343997 0.102827 0.0102348 0.248736 0.409198 0.0855651 0.0376258 0.100957
0.303185 0.215793 0.744062 0.179892 0.123293 0.0359007 0.404976 0.208833 0.0943515 0.00695935 0.433918 0.223255 0.229076 0.179892
0.122596 0.279728 0.682964 0.0232443 0.0993514 0.256483 0.303885 0.0766194 0.0459764 0.203108 0.35726 0.0159142 0.0232443 0.103457
0.19281 0.254492 0.75066 0.0670255 0.125785 0.187466 0.370383 0.126335 0.0664757 0.128157 0.429692 0.153218 0.0670255 0.119039
0.420307 0.300401 0.873436 0.108577 0.311729 0.191824 0.261305 0.175213 0.245094 0.125189 0.327941 0.192862 0.202196 0.108577
0.135059 0.171512 0.466593 0.0646766 0.0703823 0.106836 0.224698 0.106749 0.02831 0.0647633 0.266771 0.333576 0.0646766 0.0744804
0.185531 0.107899 0.794754 0.0558572 0.129674 0.0520421 0.557181 0.0731262 0.112405 0.0347732 0.57445 0.0446463 0.0759428 0.0558572
0.193122 0.131411 0.439907 0.115857 0.0772655 0.0155547 0.23123 0.127178 0.0659443 0.00423352 0.242551 0.101834 0.135046 0.115857
0.20705 0.376821 0.776578 0.132724 0.0743251 0.244097 0.325432 0.159201 0.047849 0.217621 0.351908 0.0370854 0.132724 0.182718
0.141981 0.243364 0.757606 0.0443539 0.0976273 0.19901 0.416614 0.0689367 0.0730445 0.174427 0.441197 0.0929726 0.0443539 0.072125
0.358649 0.131216 0.55755 0.0866988 0.27195 0.0445172 0.154383 0.115002 0.243648 0.0162143 0.182686 0.364412 0.167553 0.0866988
0.361071 0.192872 0.843925 0.0744581 0.286613 0.118414 0.36444 0.137674 0.223398 0.0551981 0.427655 0.072953 0.0744581 0.0766318
0.302253 0.196627 0.671622 0.174245 0.128007 0.0223823 0.346987 0.189753 0.112499 0.00687424 0.362495 0.152623 0.273765 0.174245
0.0965774 0.161918 0.323741 0.094001 0.00257639 0.0679166 0.159247 0.0964134 0.00016404 0.0655043 0.161659 0.234008 0.094001 0.133543
0.394288 0.406092 0.743586 0.189339 0.204949 0.216753 0.132545 0.268897 0.125391 0.137195 0.212103 0.323922 0.225307 0.189339
0.17582 0.18173 0.614932 0.0942973 0.081523 0.0874328 0.351679 0.126815 0.0490049 0.0549147 0.384197 0.0794405 0.136131 0.0942973
0.311835 0.102174 0.760501 0.0564407 0.255395 0.045733 0.402932 0.0992579 0.212577 0.00291575 0.44575 0.178276 0.120015 0.0564407
0.22471 0.0785304 0.666628 0.0568004 0.16791 0.02173 0.420188 0.0785304 0.14618 1.38778e-17 0.441918 0.075278 0.0907811 0.0568004
0.0216067 0.184476 0.645856 0.0122726 0.00933409 0.172203 0.452046 0.0216067 1.04083e-17 0.162869 0.46138 0.101887 0.0122726 0.0591992
0.328499 0.276812 0.577306 0.214455 0.114045 0.0623576 0.186449 0.222627 0.105873 0.0541857 0.194621 0.375985 0.245752 0.214455
0.35223 0.302122 0.977651 0.0210128 0.331217 0.28111 0.344312 0.14445 0.20778 0.157673 0.467749 0.174826 0.0210128 0.0234109
0.303537 0.119783 0.908179 0.104697 0.19884 0.0150856 0.589557 0.119783 0.183755 0 0.604642 0.0915677 0.181936 0.104697
0.310903 0.286606 0.702514 0.0999982 0.210905 0.186608 0.205002 0.202065 0.108839 0.0845416 0.307069 0.152703 0.0999982 0.148909
0.402214 0.271345 0.958202 0.19841 0.203803 0.0729351 0.483053 0.229411 0.172803 0.0419345 0.514054 0.133691 0.19841 0.198503
0.213412 0.28878 0.556285 0.0845036 0.128909 0.204276 0.138596 0.16203 0.0513827 0.12675 0.216122 0.202851 0.127354 0.0845036
0.329197 0.247171 0.885548 0.11032 0.218877 0.136851 0.4195 0.161158 0.168039 0.0860129 0.470338 0.122934 0.115564 0.11032
0.1478 0.165892 0.511215 0.0755543 0.0722455 0.0903378 0.273078 0.124467 0.0233327 0.041425 0.321991 0.10043 0.0755543 0.0931024
0.261853 0.395352 0.713404 0.0938824 0.167971 0.30147 0.15008 0.180938 0.0809148 0.214414 0.237136 0.134303 0.123541 0.0938824
0.0418805 0.399639 0.68008 0.0360938 0.00578669 0.363545 0.274654 0.0418805 6.93889e-18 0.357759 0.280441 0.151966 0.0360938 0.0884362
0.072327 0.148675 0.541427 0.0247182 0.0476089 0.123957 0.345143 0.0433654 0.0289617 0.10531 0.36379 0.232725 0.0329521 0.0247182
0.211232 0.0948714 0.579855 0.0226981 0.188534 0.0721733 0.296449 0.0501551 0.161077 0.0447164 0.323906 0.08856 0.0238666 0.0226981
0.281112 0.115497 0.569593 0.110967 0.170145 0.00453076 0.28395 0.115497 0.165614 -2.77556e-17 0.288481 0.475989 0.201805 0.110967
0.301077 0.176251 0.841266 0.0300515 0.271025 0.146199 0.393989 0.122763 0.178314 0.0534877 0.486701 0.0322366 0.0336104 0.0300515
0.246808 0.279167 0.749405 0.125234 0.121575 0.153933 0.348663 0.163012 0.0837967 0.116155 0.386441 0.0696298 0.125234 0.154736
0.247713 0.111991 0.741362 0.0570083 0.190704 0.054983 0.438666 0.0778494 0.169863 0.0341418 0.459507 0.0660248 0.0927275 0.0570083
0.184201 0.345765 0.803026 0.0711472 0.113054 0.274618 0.344207 0.134028 0.0501731 0.211737 0.407088 0.221435 0.0711472 0.121993
0.301918 0.479294 0.943441 0.131019 0.1709 0.348275 0.293248 0.167679 0.134239 0.311614 0.329908 0.160083 0.131019 0.231188
0.194244 0.391402 0.878497 0.0881033 0.106141 0.303298 0.380955 0.113935 0.0803093 0.277467 0.406787 0.19913 0.0881033 0.163747
0.201157 0.39072 0.755401 0.0701424 0.131015 0.320577 0.233666 0.141002 0.0601552 0.249718 0.304526 0.115733 0.0701424 0.135659
0.254388 0.278407 0.545859 0.135945 0.118443 0.142462 0.149009 0.230714 0.0236735 0.0476925 0.243779 0.213928 0.155412 0.135945
0.384214 0.199655 0.676435 0.106303 0.277911 0.0933517 0.19887 0.165708 0.218506 0.0339464 0.258275 0.106284 0.203439 0.106303
0.0733732 0.0496505 0.497745 0.0210722 0.052301 0.0285783 0.395794 0.0319553 0.0414179 0.0176952 0.406677 0.244604 0.0308171 0.0210722
0.125341 0.436732 0.802299 0.087083 0.0382585 0.349649 0.327308 0.125341 2.77556e-17 0.31139 0.365567 0.232014 0.087083 0.243947
0.195135 0.172173 0.793981 0.0531122 0.142023 0.11906 0.479786 0.0923544 0.10278 0.0798182 0.519028 0.0317928 0.0548562 0.0531122
0.258185 0.148752 0.488278 0.0809897 0.177196 0.067762 0.162331 0.107667 0.150519 0.041085 0.189008 0.361113 0.110919 0.0809897
0.371471 0.263424 0.804589 0.0536232 0.317847 0.209801 0.223317 0.0822468 0.289224 0.181177 0.251941 0.0852627 0.0536232 0.0725251
0.0464422 0.162729 0.479662 0.00444419 0.041998 0.158285 0.274934 0.0415335 0.00490868 0.121196 0.312024 0.300299 0.00444419 0.00616104
0.112891 0.031609 0.413033 0.0174865 0.0954041 0.0141225 0.28602 0.0290188 0.0838718 0.0025902 0.297553 0.0653023 0.0358084 0.0174865
0.132591 0.136339 0.568868 0.0219452 0.110645 0.114394 0.321884 0.0756942 0.0568965 0.0606448 0.375633 0.0393392 0.0331887 0.0219452


==> data/random_z6_s.dat <==
0.344192 0.122461 0.713335 0.0679671 0.276225 0.0544941 0.314649 0.122461 0.221731 -5.55112e-17 0.369143 0.117754 0.0688182 0.0679671
0.0890409 0.117127 0.480773 0.00804408 0.0809968 0.109083 0.282649 0.0528721 0.0361688 0.064255 0.327478 0.148495 0.00804408 0.0185735
0.185987 0.215051 0.726479 0.0318783 0.154109 0.183173 0.357319 0.139448 0.0465388 0.0756026 0.464889 0.02531 0.0318783 0.0391935
0.316856 0.310532 0.930789 0.0428123 0.274043 0.26772 0.346214 0.23613 0.0807254 0.074402 0.539532 0.078092 0.0428123 0.0695062
0.263196 0.344631 0.74288 0.175007 0.0881897 0.169624 0.31006 0.188518 0.0746785 0.156113 0.323571 0.164911 0.175007 0.211234
0.343709 0.3169 0.76139 0.119059 0.224649 0.197841 0.21984 0.212383 0.131326 0.104517 0.313164 0.0923391 0.142844 0.119059
0.382787 0.142884 0.758735 0.0991894 0.283598 0.0436949 0.332253 0.142884 0.239903 -2.77556e-17 0.375948 0.0570034 0.113829 0.0991894
0.118014 0.117295 0.625232 0.0590888 0.0589249 0.0582058 0.449013 0.0918579 0.0261558 0.0254367 0.481782 0.0723103 0.0590888 0.0747203
0.403825 0.416473 0.905625 0.155317 0.248508 0.261157 0.240644 0.216001 0.187824 0.200472 0.301328 0.176758 0.155317 0.230791
0.149351 0.141833 0.518251 0.0400268 0.109324 0.101806 0.267094 0.0587251 0.0906256 0.083108 0.285792 0.0728017 0.0756668 0.0400268
0.312887 0.358808 0.856613 0.0609414 0.251945 0.297867 0.245859 0.225719 0.0871676 0.133089 0.410637 0.0784761 0.0609414 0.0875609
0.0945987 0.181881 0.583281 0.0487443 0.0458545 0.133137 0.355545 0.0909408 0.00365792 0.0909404 0.397742 0.0147058 0.0487443 0.0734196
0.227512 0.165862 0.621131 0.0565855 0.170927 0.109277 0.284342 0.10188 0.125632 0.0639827 0.329636 0.0309675 0.0739212 0.0565855
0.168457 0.284507 0.559395 0.0914791 0.0769775 0.193028 0.19791 0.131894 0.0365628 0.152613 0.238324 0.0843899 0.0914791 0.163596
0.190513 0.133177 0.670982 0.0534547 0.137058 0.0797219 0.400747 0.078817 0.111696 0.0543597 0.426109 0.15518 0.0847164 0.0534547
0.278994 0.16065 0.72864 0.0844482 0.194546 0.0762014 0.373444 0.142323 0.136671 0.0183263 0.431319 0.00377973 0.0901803 0.0844482
0.184431 0.224373 0.632691 0.040402 0.144029 0.183971 0.264289 0.153839 0.0305919 0.0705339 0.377726 0.0266061 0.040402 0.0644132
0.261508 0.18976 0.62409 0.0662425 0.195265 0.123517 0.239065 0.183542 0.0779662 0.00621807 0.356364 0.0421519 0.101661 0.0662425
0.20959 0.279568 0.963645 0.0648699 0.144721 0.214698 0.539356 0.0794991 0.130091 0.200069 0.553985 0.0769007 0.0648699 0.0767811
0.313964 0.174845 0.889735 0.0357577 0.278206 0.139087 0.436683 0.074716 0.239248 0.100129 0.475642 0.044337 0.0833148 0.0357577
0.155353 0.0402985 0.5429 0.0305854 0.124768 0.00971317 0.377833 0.0402985 0.115055 6.93889e-18 0.387546 0.0120251 0.0702372 0.0305854
0.23305 0.311568 0.819553 0.032849 0.200201 0.278719 0.307784 0.064035 0.169015 0.247533 0.33897 0.072939 0.032849 0.0701433
0.228894 0.288783 0.752208 0.0304198 0.198474 0.258363 0.26495 0.114067 0.114827 0.174716 0.348598 0.0800685 0.0304198 0.060249
0.198704 0.115223 0.665854 0.047785 0.150919 0.0674385 0.399712 0.106102 0.0926023 0.00912177 0.458029 0.020324 0.0511068 0.047785
0.210735 0.242578 0.647923 0.111029 0.0997059 0.131549 0.305639 0.17199 0.0387448 0.0705881 0.366601 0.0936997 0.111029 0.129419
0.186878 0.107888 0.605908 0.0639622 0.122915 0.0439258 0.375104 0.0902505 0.096627 0.0176374 0.401393 0.0296697 0.0971562 0.0639622
0.332193 0.243133 0.70098 0.0848655 0.247328 0.158268 0.210519 0.133779 0.198414 0.109354 0.259432 0.070356 0.135645 0.0848655
0.246506 0.131823 0.634811 0.0740831 0.172423 0.0577402 0.330565 0.115274 0.131232 0.016549 0.371756 0.123562 0.134929 0.0740831
0.173707 0.460769 0.772623 0.0370587 0.136648 0.42371 0.175206 0.173707 0 0.287062 0.311854 0.0614417 0.0370587 0.0617578
0.193626 0.283894 0.805538 0.0428679 0.150758 0.241026 0.370886 0.0995553 0.0940707 0.184339 0.427573 0.0258445 0.0428679 0.0937353
0.287753 0.0495185 0.758533 0.0161559 0.271597 0.0333626 0.437417 0.0481501 0.239603 0.00136833 0.469411 0.00856338 0.0752679 0.0161559
0.13538 0.0693687 0.638453 0.0110933 0.124286 0.0582754 0.444798 0.0390043 0.0963753 0.0303644 0.472709 0.0697113 0.0110933 0.0131335
0.246395 0.238222 0.82979 0.107959 0.138436 0.130263 0.453133 0.133583 0.112812 0.104639 0.478756 0.0409938 0.107959 0.114912
0.20305 0.348567 0.727415 0.0325084 0.170541 0.316059 0.208306 0.124205 0.0788442 0.224362 0.300003 0.224623 0.0325084 0.0520494
0.146137 0.101366 0.577821 0.0312497 0.114887 0.0701167 0.361567 0.0677067 0.0784301 0.0336598 0.398024 0.0708846 0.0522695 0.0312497
0.116858 0.16215 0.671148 0.00974983 0.107108 0.1524 0.40189 0.0616759 0.0551822 0.100474 0.453817 0.103724 0.00974983 0.0259766
0.25802 0.294991 0.786006 0.126022 0.131998 0.168969 0.359018 0.19212 0.0658991 0.102871 0.425116 0.0704941 0.161222 0.126022
0.169105 0.344038 0.646952 0.115577 0.0535273 0.228461 0.249386 0.163506 0.00559831 0.180532 0.297315 0.112359 0.115577 0.226772
0.228643 0.206308 0.744489 0.0706623 0.15798 0.135646 0.3802 0.0912467 0.137396 0.115062 0.400785 0.165957 0.0706623 0.0924787
0.0914903 0.155496 0.656083 0.0272306 0.0642598 0.128266 0.436327 0.054789 0.0367013 0.100707 0.463886 0.0620931 0.0272306 0.0459024
0.0705897 0.119907 0.51793 0.0101527 0.060437 0.109754 0.337587 0.0507083 0.0198814 0.0691986 0.378142 0.117783 0.0113964 0.0101527
0.251641 0.292077 0.759239 0.0688153 0.182826 0.223261 0.284336 0.143826 0.107815 0.148251 0.359347 0.154868 0.0688153 0.0793449
0.276719 0.162276 0.687442 0.0255045 0.251215 0.136771 0.273951 0.0848994 0.19182 0.0773762 0.333346 0.0326522 0.0624163 0.0255045
0.0828785 0.20531 0.58093 0.0343535 0.048525 0.170957 0.327095 0.0429551 0.0399234 0.162355 0.335696 0.0599841 0.0343535 0.0571539
0.156843 0.243461 0.704823 0.110785 0.0460582 0.132676 0.415304 0.139527 0.0173157 0.103934 0.444046 0.104351 0.110785 0.136756
0.186753 0.267889 0.81848 0.123447 0.0633063 0.144443 0.487284 0.146407 0.0403456 0.121482 0.510245 0.0995279 0.123447 0.134791
0.201339 0.343013 0.775998 0.0383176 0.163021 0.304696 0.269963 0.201339 -2.77556e-17 0.141675 0.432984 0.0136866 0.0383176 0.0844603
0.168273 0.104434 0.530174 0.00648004 0.161793 0.0979537 0.263947 0.0754243 0.0928489 0.0290094 0.332891 0.0882821 0.00648004 0.0107748
0.091589 0.259226 0.741852 0.0449532 0.0466358 0.214273 0.43599 0.091589 1.38778e-17 0.167637 0.482626 0.0449045 0.0449532 0.0735559
0.144052 0.212892 0.743373 0.0450774 0.0989745 0.167814 0.431507 0.0979587 0.0460933 0.114933 0.484389 0.0485406 0.0450774 0.0759189
0.262285 0.265978 0.635373 0.055811 0.206474 0.210167 0.162921 0.172853 0.0894311 0.0931245 0.279964 0.176716 0.0765284 0.055811
0.302902 0.0918274 0.592994 0.0160972 0.286804 0.0757302 0.214362 0.0796861 0.223216 0.0121414 0.277951 0.0875876 0.0530319 0.0160972
0.272092 0.242561 0.693023 0.100276 0.171816 0.142285 0.278646 0.151805 0.120287 0.0907562 0.330175 0.126263 0.138051 0.100276
0.185278 0.211357 0.687989 0.107867 0.0774101 0.10349 0.399222 0.150733 0.0345441 0.0606236 0.442088 0.0724274 0.119952 0.107867
0.254791 0.19127 0.677859 0.0369822 0.217808 0.154288 0.26878 0.13854 0.11625 0.0527297 0.370338 0.044032 0.0379974 0.0369822
0.156923 0.249093 0.578213 0.062015 0.0949077 0.187078 0.234212 0.0989197 0.058003 0.150174 0.271117 0.0884145 0.062015 0.114308
0.268765 0.142681 0.59324 0.0571974 0.211568 0.0854837 0.238991 0.106381 0.162384 0.0363001 0.288174 0.0149936 0.0621308 0.0571974
0.0345426 0.102303 0.430079 0.0166584 0.0178843 0.0856448 0.309891 0.0263157 0.00822697 0.0759875 0.319549 0.0869567 0.0166584 0.0277668
0.141303 0.220999 0.69762 0.0264631 0.11484 0.194535 0.361782 0.056799 0.0845038 0.164199 0.392118 0.0509565 0.0264631 0.0411783
0.253045 0.152649 0.566256 0.0380707 0.214974 0.114578 0.198633 0.102693 0.150352 0.049956 0.263255 0.15739 0.0380707 0.0523254
0.126402 0.272846 0.692481 0.0232412 0.103161 0.249605 0.316475 0.0609389 0.0654631 0.211907 0.354172 0.0298066 0.0232412 0.0327214
0.19697 0.240813 0.769834 0.0628151 0.134155 0.177998 0.394865 0.0901412 0.106829 0.150672 0.422191 0.0952667 0.0628151 0.0914685
0.286815 0.249256 0.719622 0.13717 0.149646 0.112086 0.320721 0.164739 0.122076 0.0845167 0.34829 0.0795708 0.146915 0.13717
0.17397 0.129978 0.769525 0.0609184 0.113051 0.0690598 0.526495 0.0932594 0.0807104 0.0367188 0.558836 0.0627737 0.0879521 0.0609184
0.266786 0.195473 0.784001 0.0224545 0.244331 0.173018 0.344197 0.121135 0.145651 0.0743382 0.442877 0.055557 0.0224545 0.0317292
0.304147 0.0523938 0.643652 0.0306337 0.273514 0.0217601 0.317745 0.0476894 0.256458 0.00470444 0.3348 0.0252916 0.0808862 0.0306337
0.071217 0.268891 0.701606 0.0312683 0.0399486 0.237623 0.392766 0.0627064 0.00851052 0.206185 0.424204 0.00851614 0.0312683 0.0635353
0.135622 0.0511446 0.55462 0.0431388 0.0924828 0.00800582 0.410993 0.0417439 0.0938777 0.00940069 0.409598 0.0883285 0.0566451 0.0431388
0.124567 0.343211 0.631203 0.0434054 0.0811612 0.299806 0.206831 0.0827081 0.0418585 0.260503 0.246133 0.109657 0.0434054 0.0793414
0.418539 0.184391 0.838579 0.0524869 0.366052 0.131904 0.288136 0.160199 0.258339 0.0241919 0.395848 0.0633785 0.115582 0.0524869
0.269529 0.128812 0.641583 0.0301543 0.239375 0.0986574 0.273397 0.0853614 0.184168 0.0434503 0.328604 0.0764376 0.0301543 0.0312481
0.159835 0.180834 0.690676 0.0339561 0.125879 0.146878 0.383963 0.0659972 0.0938381 0.114837 0.416004 0.0358069 0.0501018 0.0339561
0.353666 0.325017 0.82946 0.0930694 0.260597 0.231948 0.243846 0.156037 0.197629 0.16898 0.306814 0.147251 0.143271 0.0930694
0.228364 0.150288 0.677462 0.0884808 0.139883 0.0618076 0.38729 0.147166 0.0811985 0.00312281 0.445975 0.133394 0.1232 0.0884808
0.285009 0.0895632 0.628145 0.0101074 0.274901 0.0794558 0.263681 0.0517658 0.233243 0.0377974 0.305339 0.148809 0.0499199 0.0101074
0.206065 0.250564 0.701255 0.0533406 0.152724 0.197224 0.297966 0.170804 0.0352612 0.0797605 0.415429 0.0357187 0.066543 0.0533406
0.485249 0.101059 0.917122 0.0349252 0.450324 0.0661337 0.365738 0.0785249 0.406725 0.022534 0.409338 0.0240114 0.0720062 0.0349252
0.371542 0.626783 1.10189 0.0406706 0.330871 0.586113 0.144238 0.233308 0.138234 0.393475 0.336875 0.0414843 0.0406706 0.117528
0.239589 0.193782 0.816138 0.101686 0.137903 0.0920963 0.484453 0.168401 0.0711879 0.0253813 0.551168 0.142671 0.101686 0.107533
0.223807 0.205095 0.654581 0.029814 0.193993 0.175281 0.255493 0.111888 0.111918 0.0932068 0.337567 0.136526 0.029814 0.0328248
0.258843 0.204124 0.81338 0.036076 0.222767 0.168048 0.386489 0.0999955 0.158848 0.104129 0.450408 0.0734879 0.0391268 0.036076
0.34411 0.364087 0.882464 0.0904649 0.253645 0.273622 0.264731 0.149525 0.194585 0.214562 0.323791 0.121125 0.0904649 0.105711
0.21554 0.406383 0.94864 0.0368657 0.178674 0.369518 0.363583 0.155461 0.060079 0.250923 0.482178 0.0723498 0.0368657 0.0883182
0.28596 0.225489 0.700225 0.119205 0.166755 0.106284 0.307982 0.18535 0.10061 0.0401389 0.374127 0.0807414 0.139104 0.119205
0.294749 0.444016 0.866718 0.114994 0.179755 0.329022 0.242947 0.197721 0.0970279 0.246295 0.325674 0.219824 0.114994 0.142978
0.163472 0.0669006 0.552157 0.0123012 0.151171 0.0545994 0.334085 0.0374925 0.12598 0.0294081 0.359276 0.0457427 0.0439917 0.0123012
0.29127 0.133726 0.739477 0.0654329 0.225837 0.0682933 0.379913 0.101726 0.189544 0.0320003 0.416206 0.0527129 0.0924938 0.0654329
0.229121 0.329611 0.879567 0.105932 0.123189 0.22368 0.426766 0.161255 0.0678661 0.168356 0.48209 0.0592385 0.105932 0.12254
0.328935 0.120445 0.70886 0.0175599 0.311375 0.102886 0.27704 0.0812783 0.247656 0.0391671 0.340759 0.0474587 0.0500052 0.0175599
0.265047 0.162271 0.671352 0.0571476 0.207899 0.105123 0.301181 0.100703 0.164344 0.0615679 0.344737 0.0712469 0.087581 0.0571476
0.114745 0.283012 0.59345 0.0247995 0.0899456 0.258213 0.220492 0.0704673 0.0442778 0.212545 0.26616 0.0214624 0.0247995 0.0650999
0.148414 0.255529 0.739605 0.0154745 0.132939 0.240054 0.351137 0.0707662 0.0776474 0.184762 0.406429 0.150236 0.0154745 0.0250202
0.228739 0.385724 0.915024 0.0980431 0.130696 0.28768 0.398604 0.199991 0.0287486 0.185733 0.500552 0.0213413 0.0980431 0.206273
0.165675 0.097742 0.666291 0.00225329 0.163422 0.0954887 0.405127 0.0928865 0.0727888 0.00485546 0.49576 0.063946 0.012695 0.00225329
0.342042 0.314107 0.968446 0.11843 0.223612 0.195677 0.430727 0.293991 0.0480507 0.0201159 0.606288 0.0506566 0.136191 0.11843
0.227038 0.196936 0.701987 0.0438646 0.183173 0.153072 0.321877 0.101991 0.125047 0.0949452 0.380004 0.100392 0.0514987 0.0438646
0.157721 0.153331 0.845006 0.0554145 0.102306 0.0979164 0.589369 0.082549 0.0751717 0.0707819 0.616503 0.0700848 0.0644625 0.0554145
0.253195 0.131272 0.608885 0.0935228 0.159672 0.0377488 0.317941 0.0925457 0.160649 0.0387259 0.316964 0.0799801 0.138793 0.0935228
0.200312 0.33481 0.970339 0.0884456 0.111866 0.246364 0.523663 0.14373 0.0565819 0.19108 0.578947 0.0216015 0.0884456 0.120473
0.179154 0.114877 0.646219 0.0309001 0.148254 0.0839768 0.383088 0.0885351 0.0906193 0.0263418 0.440723 0.207401 0.0782617 0.0309001
0.262796 0.161605 0.891273 0.0317555 0.23104 0.129849 0.498628 0.0672251 0.195571 0.0943798 0.534097 0.0138571 0.0607537 0.0317555
0.115419 0.149326 0.459067 0.0230755 0.0923436 0.126251 0.217397 0.0892478 0.0261713 0.0600785 0.28357 0.211708 0.0287024 0.0230755
0.132311 0.260734 0.59695 0.0150427 0.117269 0.245691 0.218947 0.109328 0.0229837 0.151406 0.313232 0.204447 0.0150427 0.0400255
0.176679 0.283547 0.801459 0.0625647 0.114114 0.220983 0.403798 0.1033 0.0733793 0.180248 0.444533 0.0632049 0.0625647 0.0667566
0.179885 0.292508 0.662323 0.0597371 0.120148 0.23277 0.249668 0.0965177 0.083367 0.19599 0.286448 0.0743549 0.0597371 0.0841854
0.161067 0.285118 0.752911 0.1059 0.0551668 0.179218 0.412626 0.158412 0.00265518 0.126706 0.465137 0.0499448 0.1059 0.113048
0.301589 0.131143 0.628878 0.0600214 0.241568 0.0711216 0.256167 0.0879924 0.213597 0.0431506 0.284138 0.187514 0.0887059 0.0600214
0.238669 0.117044 0.733974 0.0588973 0.179772 0.0581463 0.437158 0.0567619 0.181907 0.0602817 0.435023 0.025742 0.0703578 0.0588973
0.0669917 0.184915 0.678436 0.0160885 0.0509032 0.168826 0.442618 0.03116 0.0358317 0.153755 0.45769 0.0940674 0.0160885 0.0181771
0.215536 0.326182 0.807337 0.0553662 0.160169 0.270816 0.320986 0.152951 0.062585 0.173232 0.41857 0.211457 0.0553662 0.102185
0.230231 0.152377 0.625933 0.0209964 0.209234 0.131381 0.264321 0.032348 0.197883 0.120029 0.275673 0.0295524 0.0302441 0.0209964
0.16724 0.196728 0.597025 0.0272239 0.140016 0.169504 0.260281 0.153788 0.0134521 0.0429396 0.386845 0.0126582 0.0272239 0.0525919
0.160544 0.192956 0.517211 0.0323089 0.128235 0.160647 0.196019 0.0956832 0.0648609 0.097273 0.259394 0.0664948 0.035999 0.0323089
0.264679 0.181705 0.677159 0.0588223 0.205857 0.122882 0.289597 0.0819428 0.182737 0.0997619 0.312717 0.0368632 0.0588223 0.0693972
0.154048 0.374567 0.663904 0.020166 0.133882 0.354401 0.155454 0.154048 2.77556e-17 0.22052 0.289336 0.10073 0.020166 0.0324349
0.125101 0.10512 0.541804 0.0449629 0.0801382 0.0601572 0.356546 0.0760399 0.0490611 0.0290802 0.387623 0.059763 0.0449629 0.0456712
0.329575 0.359361 0.921385 0.150933 0.178642 0.208428 0.383381 0.234426 0.0951496 0.124936 0.466874 0.105245 0.172081 0.150933
0.24697 0.302398 0.854241 0.00910353 0.237866 0.293294 0.313977 0.104881 0.142089 0.197516 0.409755 0.0419612 0.00910353 0.0403064
0.171996 0.196245 0.66324 0.0689505 0.103045 0.127294 0.36395 0.113078 0.0589183 0.083167 0.408077 0.144925 0.0689505 0.0891851
0.187564 0.247154 0.671712 0.0461696 0.141394 0.200984 0.283164 0.145648 0.0419154 0.101505 0.382643 0.0849496 0.0624686 0.0461696
0.323015 0.160212 0.757036 0.0849789 0.238036 0.0752329 0.358788 0.155945 0.16707 0.00426698 0.429754 0.234065 0.105249 0.0849789
0.157823 0.250425 0.638239 0.0772636 0.0805594 0.173162 0.307255 0.0995549 0.0582682 0.15087 0.329546 0.0149902 0.0772636 0.113092
0.195009 0.285165 0.656545 0.148589 0.0464204 0.136576 0.324959 0.193702 0.00130799 0.0914637 0.370072 0.132468 0.148589 0.165233
0.135185 0.0931404 0.449189 0.0214694 0.113716 0.071671 0.242333 0.0511943 0.083991 0.0419461 0.272058 0.0547562 0.0255382 0.0214694
0.0927721 0.274969 0.560717 0.0781917 0.0145804 0.196777 0.271168 0.0927721 2.77556e-17 0.182197 0.285748 0.0228856 0.0781917 0.183225
0.25206 0.305767 0.754989 0.0610526 0.191008 0.244714 0.258214 0.124183 0.127877 0.181583 0.321345 0.0664655 0.0610526 0.110351
0.144596 0.197742 0.743228 0.0578777 0.0867185 0.139864 0.458768 0.0880798 0.0565163 0.109662 0.48897 0.0895799 0.0852169 0.0578777
0.18113 0.25272 0.549225 0.115832 0.0652982 0.136888 0.231206 0.118123 0.0630073 0.134597 0.233497 0.214004 0.115832 0.168348
0.160066 0.296446 0.736837 0.0532704 0.106796 0.243176 0.333595 0.13475 0.0253165 0.161696 0.415075 0.0656964 0.0532704 0.0738345
0.178623 0.250234 0.650112 0.0516096 0.127013 0.198624 0.272865 0.0723818 0.106241 0.177852 0.293637 0.124067 0.0516096 0.0785765
0.0791821 0.387919 0.636053 0.015579 0.0636032 0.37234 0.184531 0.0791821 -2.77556e-17 0.308737 0.248134 0.0554559 0.015579 0.0667571
0.131877 0.374276 0.661985 0.0461376 0.085739 0.328138 0.20197 0.113446 0.0184304 0.26083 0.269279 0.0701587 0.0461376 0.137778
0.210706 0.321979 0.980563 0.0202337 0.190472 0.301745 0.468112 0.15087 0.0598357 0.171109 0.598748 0.0716371 0.0202337 0.0256795
0.145745 0.329728 0.725995 0.0458326 0.0999127 0.283896 0.296354 0.10907 0.0366751 0.220658 0.359591 0.113722 0.0458326 0.0709537
0.301532 0.224631 0.786926 0.0846845 0.216848 0.139946 0.345447 0.179004 0.122528 0.0456267 0.439767 0.0704171 0.0966668 0.0846845
0.15548 0.38513 0.674007 0.0372022 0.118278 0.347928 0.170599 0.096689 0.0587909 0.288441 0.230086 0.0399675 0.0469903 0.0372022
0.21077 0.0951776 0.587235 0.0118375 0.198933 0.0833401 0.293125 0.0855394 0.125231 0.00963821 0.366827 0.135676 0.0181207 0.0118375
0.256046 0.255897 0.926006 0.0206415 0.235405 0.235255 0.434704 0.147648 0.108399 0.108249 0.561711 0.0461483 0.0315525 0.0206415
0.22469 0.128733 0.616896 0.0335515 0.191138 0.0951816 0.297025 0.122047 0.102642 0.00668591 0.38552 0.156272 0.0717867 0.0335515
0.343065 0.251273 0.725541 0.0431757 0.299889 0.208097 0.174379 0.157113 0.185952 0.0941592 0.288317 0.0623256 0.0960413 0.0431757
0.244589 0.212971 0.717585 0.0692662 0.175323 0.143705 0.32929 0.161981 0.0826088 0.0509905 0.422005 0.110189 0.0692662 0.0703836
0.158469 0.210556 0.640877 0.0644866 0.0939821 0.146069 0.336339 0.0949848 0.0634839 0.115571 0.366837 0.0245843 0.0644866 0.0823008
0.220237 0.275637 0.749686 0.12654 0.0936975 0.149097 0.380351 0.152807 0.0674306 0.122831 0.406618 0.0264152 0.12654 0.141385
0.368877 0.384351 0.896351 0.064036 0.304841 0.320314 0.20716 0.239792 0.129085 0.144558 0.382916 0.0504063 0.064036 0.0861572
0.0703958 0.280218 0.589792 0.0552213 0.0151745 0.224997 0.2944 0.0703958 -1.38778e-17 0.209822 0.309574 0.106911 0.0552213 0.166732
0.172767 0.115838 0.680983 0.0152188 0.157548 0.100619 0.407597 0.0760279 0.0967389 0.0398099 0.468406 0.0314862 0.0152188 0.023912
0.189066 0.107384 0.583333 0.0537905 0.135276 0.0535939 0.340673 0.0871696 0.101897 0.0202147 0.374052 0.0579174 0.0676852 0.0537905
0.236894 0.207807 0.714535 0.133179 0.103715 0.074629 0.403012 0.137469 0.0994242 0.0703381 0.407303 0.0315519 0.133179 0.139286
0.247959 0.22369 0.771995 0.0593641 0.188595 0.164326 0.35971 0.108919 0.13904 0.11477 0.409266 0.017849 0.0723701 0.0593641
0.149452 0.224878 0.493924 0.0726087 0.076843 0.15227 0.192203 0.144523 0.00492853 0.080355 0.264118 0.0621168 0.0726087 0.119526


==> data/random_z8_s.dat <==
0.119437 0.198092 0.615478 0.0380079 0.0814295 0.160084 0.335957 0.0766134 0.042824 0.121478 0.374563 0.0166841 0.0380079 0.0526533
0.337531 0.236723 0.738387 0.085463 0.252068 0.15126 0.249597 0.211672 0.125858 0.0250503 0.375806 0.0167115 0.0982294 0.085463
0.243506 0.117057 0.837429 0.0116131 0.231893 0.105444 0.488479 0.0943865 0.14912 0.0226708 0.571252 0.047066 0.0276009 0.0116131
0.274058 0.235331 0.741967 0.119806 0.154251 0.115525 0.352385 0.163826 0.110232 0.0715047 0.396405 0.0651756 0.123466 0.119806
0.249974 0.22919 0.708756 0.0413414 0.208633 0.187848 0.270934 0.140505 0.109469 0.0886844 0.370098 0.00398393 0.0413414 0.0523293
0.125101 0.145344 0.67518 0.0285954 0.0965058 0.116749 0.43333 0.0794668 0.0456344 0.0658773 0.484201 0.0258965 0.0285954 0.0341107
0.192054 0.220024 0.638287 0.050707 0.141347 0.169317 0.276916 0.112051 0.0800026 0.107973 0.33826 0.047057 0.050707 0.072927
0.20031 0.257565 0.684078 0.0295138 0.170796 0.228051 0.255717 0.132411 0.0678991 0.125154 0.358614 0.0484189 0.0362583 0.0295138
0.205386 0.370949 0.855524 0.131462 0.0739242 0.239487 0.410651 0.187065 0.0183209 0.183884 0.466254 0.0115791 0.14105 0.131462
0.185603 0.179372 0.640015 0.0271984 0.158405 0.152173 0.302239 0.0941046 0.0914987 0.085267 0.369145 0.00803977 0.0287847 0.0271984
0.112569 0.222075 0.640796 0.0520963 0.0604724 0.169979 0.358248 0.0822881 0.0302806 0.139787 0.38844 0.0364862 0.0520963 0.0772229
0.122576 0.202509 0.614419 0.011583 0.110993 0.190926 0.300917 0.0781327 0.0444435 0.124376 0.367466 0.0691191 0.011583 0.0180303
0.18791 0.190181 0.635623 0.0138665 0.174043 0.176315 0.271399 0.132577 0.0553329 0.0576042 0.390109 0.0271581 0.0253312 0.0138665
0.179663 0.254026 0.727534 0.0286682 0.150995 0.225358 0.322513 0.108057 0.0716064 0.14597 0.401901 0.0653576 0.0286682 0.0453652
0.228524 0.132857 0.662088 0.0368707 0.191653 0.0959865 0.337578 0.084367 0.144157 0.0484901 0.385074 0.0121875 0.0368707 0.0469972
0.317534 0.184366 0.720591 0.0491219 0.268412 0.135244 0.267814 0.125697 0.191836 0.0586685 0.344389 0.0421488 0.10009 0.0491219
0.223831 0.227095 0.750621 0.0483253 0.175506 0.17877 0.34802 0.112761 0.111071 0.114335 0.412455 0.0513888 0.0519794 0.0483253
0.407665 0.287822 0.770212 0.131899 0.275766 0.155923 0.206624 0.206162 0.201503 0.0816596 0.280887 0.0812582 0.197687 0.131899
0.213636 0.266716 0.6891 0.0809162 0.132719 0.1858 0.289664 0.189529 0.0241063 0.0771865 0.398278 0.14861 0.0809162 0.0954635
0.187525 0.172806 0.674644 0.0229389 0.164586 0.149867 0.337253 0.0669131 0.120611 0.105893 0.381227 0.0306121 0.0371433 0.0229389
0.307388 0.151844 0.599449 0.0248647 0.282524 0.126979 0.165081 0.122412 0.184976 0.029432 0.262628 0.0845766 0.0575871 0.0248647
0.183699 0.317029 0.831172 0.0223955 0.161303 0.294633 0.35284 0.144047 0.0396521 0.172982 0.474491 0.118131 0.0223955 0.0392109
0.222263 0.159096 0.695047 0.0504374 0.171826 0.108658 0.364125 0.124742 0.0975209 0.0343534 0.43843 0.0763482 0.0504374 0.0809204
0.353321 0.252177 0.74405 0.0544203 0.2989 0.197757 0.192973 0.180102 0.173219 0.0720751 0.318655 0.00610486 0.07079 0.0544203
0.0908387 0.267189 0.565528 0.0150403 0.0757984 0.252148 0.222541 0.0651661 0.0256726 0.202022 0.272667 0.0959347 0.0150403 0.0443459
0.217079 0.170795 0.621108 0.0594556 0.157624 0.111339 0.292689 0.137745 0.0793341 0.0330494 0.370979 0.194653 0.0594556 0.0603023
0.149929 0.108384 0.588911 0.036145 0.113784 0.0722387 0.366743 0.0725788 0.0773505 0.0358049 0.403177 0.088257 0.0477835 0.036145
0.172667 0.100512 0.667182 0.0314874 0.14118 0.0690245 0.42549 0.0486548 0.124013 0.0518571 0.442657 0.0250536 0.0594901 0.0314874
0.221389 0.28902 0.767697 0.0607777 0.160611 0.228243 0.318065 0.194226 0.027163 0.0947944 0.451513 0.0473188 0.0607777 0.0782111
0.148997 0.184699 0.656746 0.0607173 0.0882801 0.123981 0.383767 0.0943437 0.0546536 0.090355 0.417394 0.065041 0.0607173 0.0764909
0.282434 0.179506 0.735023 0.0199964 0.262438 0.15951 0.293078 0.0925556 0.189879 0.0869509 0.365638 0.0221567 0.0372058 0.0199964
0.234766 0.389607 0.894854 0.0514945 0.183271 0.338112 0.321976 0.195717 0.0390483 0.19389 0.466199 0.0944613 0.0745891 0.0514945
0.127095 0.269559 0.782707 0.00182282 0.125272 0.267736 0.387875 0.122256 0.00483906 0.147303 0.508309 0.00994361 0.00182282 0.00770222
0.209181 0.268703 0.723191 0.073522 0.135659 0.195181 0.318828 0.153953 0.0552274 0.11475 0.39926 0.0891438 0.073522 0.0945182
0.154144 0.14347 0.584236 0.0249697 0.129174 0.118501 0.311591 0.101993 0.0521511 0.0414776 0.388614 0.0188432 0.0300529 0.0249697
0.208827 0.190779 0.647291 0.0310612 0.177766 0.159718 0.278746 0.0643104 0.144517 0.126469 0.311995 0.0598315 0.0359211 0.0310612
0.150783 0.217572 0.498077 0.0249655 0.125818 0.192607 0.154687 0.120952 0.0298306 0.0966197 0.250675 0.0879508 0.0249655 0.0514834
0.201664 0.161487 0.737151 0.0639374 0.137726 0.0975495 0.437938 0.0866973 0.114966 0.0747896 0.460698 0.0450933 0.0837523 0.0639374
0.330058 0.185625 0.796954 0.0746715 0.255387 0.110954 0.355941 0.143496 0.186563 0.0421296 0.424765 0.058497 0.138786 0.0746715
0.372668 0.159664 0.685896 0.0355019 0.337166 0.124162 0.189066 0.149598 0.22307 0.0100655 0.303162 0.0770074 0.0441182 0.0355019
0.288435 0.115576 0.710161 0.00972231 0.278713 0.105853 0.315873 0.0635092 0.224926 0.0520665 0.36966 0.0261131 0.0230762 0.00972231
0.150501 0.14375 0.651439 0.0291101 0.121391 0.11464 0.386298 0.0789224 0.0715788 0.0648273 0.43611 0.0941213 0.0318796 0.0291101
0.187869 0.152913 0.611884 0.05015 0.137719 0.102763 0.321251 0.0893067 0.0985627 0.0636064 0.360408 0.0349889 0.0805833 0.05015
0.154683 0.205252 0.636881 0.0632101 0.0914728 0.142042 0.340156 0.0892309 0.065452 0.116021 0.366177 0.0234068 0.0870397 0.0632101
0.250218 0.250065 0.707731 0.0517511 0.198466 0.198314 0.2592 0.166684 0.0835335 0.0833805 0.374133 0.00770242 0.0672228 0.0517511
0.25507 0.272946 0.692398 0.0659555 0.189114 0.20699 0.230338 0.171137 0.0839325 0.101809 0.33552 0.049288 0.0659555 0.0723123
0.192566 0.242962 0.586227 0.00619542 0.186371 0.236767 0.156894 0.0857986 0.106768 0.157164 0.236497 0.109143 0.00619542 0.0166697
0.178229 0.275268 0.659273 0.0576465 0.120582 0.217622 0.263423 0.161748 0.0164809 0.113521 0.367524 0.0292922 0.0576465 0.0650871
0.226194 0.294655 0.815626 0.0753055 0.150889 0.219349 0.370082 0.156734 0.06946 0.13792 0.451511 0.0236087 0.0753055 0.0984023
0.0802475 0.382365 0.885604 0.00501336 0.0752341 0.377352 0.428004 0.079368 0.000879449 0.302997 0.502359 0.0205542 0.00501336 0.0258919
0.12524 0.273127 0.69219 0.0502069 0.075033 0.22292 0.34403 0.0760509 0.0491891 0.197076 0.369874 0.0286327 0.0502069 0.0558088
0.258448 0.153034 0.639158 0.056873 0.201575 0.096161 0.284549 0.0831286 0.175319 0.0699054 0.310804 0.0361253 0.0905748 0.056873
0.20814 0.233672 0.702278 0.0282964 0.179844 0.205375 0.288762 0.100219 0.107921 0.133453 0.360685 0.0165833 0.0282964 0.0341865
0.161312 0.0886915 0.53282 0.00360385 0.157708 0.0850876 0.28642 0.0751711 0.0861413 0.0135204 0.357988 0.0380018 0.00923567 0.00360385
0.119292 0.272164 0.694431 0.0516702 0.0676214 0.220494 0.354646 0.0903655 0.0289262 0.181798 0.393342 0.0734918 0.0516702 0.100775
0.224242 0.100941 0.673269 0.021712 0.20253 0.0792291 0.369798 0.0579396 0.166302 0.0430015 0.406025 0.0851738 0.0378735 0.021712
0.105441 0.122175 0.629436 0.0468045 0.058637 0.0753704 0.448624 0.0704792 0.0349623 0.0516957 0.472299 0.0117369 0.0468045 0.0641233
0.352492 0.127257 0.701714 0.00986067 0.342632 0.117397 0.231825 0.0949056 0.257587 0.0323516 0.31687 0.0208118 0.0252729 0.00986067
0.233445 0.307547 0.819171 0.0438455 0.1896 0.263701 0.322025 0.136716 0.0967296 0.170831 0.414895 0.0816205 0.0438455 0.0595749
0.202169 0.241456 0.722397 0.00335057 0.198818 0.238105 0.282123 0.0932229 0.108946 0.148233 0.371996 0.0185409 0.00335057 0.0155963
0.177497 0.185891 0.669098 0.022252 0.155245 0.163639 0.327962 0.0800252 0.0974721 0.105866 0.385735 0.0421045 0.0345524 0.022252
0.162346 0.15653 0.626215 0.00650833 0.155838 0.150021 0.313848 0.0966044 0.0657416 0.0599252 0.403944 0.0242228 0.00650833 0.00807592
0.30539 0.240576 0.805087 0.0237024 0.281687 0.216874 0.282824 0.153433 0.151957 0.0871434 0.412554 0.134441 0.0564674 0.0237024
0.205475 0.158587 0.637656 0.0586245 0.146851 0.0999627 0.332218 0.106688 0.098787 0.051899 0.380281 0.0655209 0.0626775 0.0586245
0.20859 0.109549 0.704336 0.0389096 0.169681 0.0706393 0.425106 0.0791566 0.129434 0.0303922 0.465353 0.0736553 0.0564522 0.0389096
0.159873 0.297448 0.697255 0.0790234 0.0808501 0.218424 0.318958 0.10475 0.0551237 0.192698 0.344684 0.0441994 0.0790234 0.13124
0.114267 0.154484 0.731527 0.0175601 0.0967066 0.136924 0.480336 0.0762975 0.0379692 0.0781864 0.539073 0.0355805 0.0175601 0.0248435
0.191912 0.244147 0.746125 0.0431106 0.148801 0.201036 0.353177 0.0972313 0.0946808 0.146915 0.407298 0.00789868 0.0431106 0.0537656
0.178735 0.284827 0.713706 0.0716753 0.10706 0.213151 0.321819 0.131401 0.0473339 0.153425 0.381545 0.0546443 0.0716753 0.113715
0.223607 0.106897 0.848053 0.00335235 0.220255 0.103545 0.520901 0.0950124 0.128594 0.0118847 0.612561 0.0467636 0.0148491 0.00335235
0.191708 0.168407 0.698511 0.0609197 0.130789 0.107487 0.399315 0.0872521 0.104456 0.081155 0.425647 0.061473 0.0609197 0.0655289
0.197809 0.192458 0.631068 0.0303749 0.167434 0.162083 0.271175 0.0957248 0.102084 0.0967335 0.336525 0.0382027 0.0303749 0.0312288
0.227383 0.162751 0.605572 0.0649875 0.162396 0.0977632 0.280425 0.108252 0.119131 0.0544989 0.32369 0.0632152 0.0809475 0.0649875
0.155567 0.205849 0.683998 0.0260328 0.129534 0.179816 0.348614 0.114844 0.0407231 0.0910052 0.437425 0.101845 0.0260328 0.027914
0.183585 0.144221 0.631606 0.00327226 0.180313 0.140948 0.307072 0.0971273 0.086458 0.0470933 0.400928 0.0561308 0.00327226 0.00526721
0.218953 0.195394 0.644835 0.0510022 0.167951 0.144392 0.28149 0.131247 0.0877066 0.0641476 0.361734 0.0635672 0.0510022 0.0559682
0.151109 0.287054 0.695414 0.033391 0.117718 0.253663 0.290642 0.0806704 0.0704391 0.206383 0.337921 0.0634765 0.033391 0.0716603
0.253725 0.119363 0.657865 0.0857774 0.167948 0.0335852 0.370554 0.119363 0.134363 0 0.40414 0.0635486 0.118381 0.0857774
0.16407 0.112736 0.628513 0.00948606 0.154584 0.10325 0.361193 0.0836233 0.0804466 0.0291128 0.43533 0.0188856 0.0159654 0.00948606
0.0875261 0.203727 0.645709 0.0150331 0.0724931 0.188694 0.369489 0.0492377 0.0382885 0.15449 0.403693 0.0691473 0.0150331 0.0512133
0.184958 0.311958 0.615599 0.0197445 0.165213 0.292214 0.138428 0.11304 0.0719178 0.198918 0.231723 0.020855 0.0271332 0.0197445
0.28094 0.312834 0.954136 0.086812 0.194128 0.226022 0.447174 0.138926 0.142014 0.173908 0.499289 0.0366611 0.0957745 0.086812
0.281048 0.196051 0.742434 0.0734495 0.207599 0.122602 0.338784 0.127502 0.153546 0.0685491 0.392836 0.0170662 0.0755404 0.0734495
0.367856 0.24787 0.907308 0.082447 0.285409 0.165423 0.374029 0.180017 0.18784 0.0678529 0.471599 0.0154947 0.115423 0.082447
0.183774 0.102448 0.454343 0.023242 0.160532 0.0792061 0.191363 0.0483802 0.135394 0.0540679 0.216501 0.149226 0.0321346 0.023242
0.200735 0.20664 0.634187 0.0724147 0.12832 0.134226 0.299227 0.102318 0.0984165 0.104322 0.32913 0.0366334 0.0905711 0.0724147
0.306235 0.201737 0.800818 0.0185228 0.287712 0.183215 0.311368 0.163037 0.143198 0.0387005 0.455882 0.0652921 0.0348774 0.0185228
0.217697 0.207965 0.682659 0.0428838 0.174813 0.165081 0.299881 0.130788 0.0869091 0.0771773 0.387785 0.048676 0.0590858 0.0428838
0.258915 0.115626 0.620808 0.0212044 0.237711 0.0944216 0.267472 0.0778102 0.181105 0.0378158 0.324077 0.140968 0.0445893 0.0212044
0.365194 0.274064 0.841492 0.0531729 0.312021 0.220891 0.255407 0.214536 0.150658 0.059528 0.41677 0.166177 0.0531729 0.0576615
0.195295 0.256118 0.825755 0.0489718 0.146323 0.207146 0.423314 0.0971025 0.0981925 0.159016 0.471445 0.0581979 0.0489718 0.071643
0.123499 0.359089 0.750206 0.0598311 0.0636676 0.299258 0.32745 0.120176 0.0033231 0.238913 0.387794 0.137518 0.0598311 0.102956
0.159229 0.32934 0.747571 0.0493201 0.109908 0.28002 0.308323 0.141489 0.0177392 0.187851 0.400492 0.0246067 0.0493201 0.0722192
0.258347 0.264406 0.822376 0.0754335 0.182913 0.188972 0.375057 0.146024 0.112323 0.118382 0.445648 0.105639 0.0754335 0.0891138
0.217335 0.221458 0.611237 0.0507011 0.166634 0.170757 0.223145 0.162649 0.054686 0.0588085 0.335093 0.0500419 0.0507011 0.0605675
0.206532 0.251412 0.792691 0.0265654 0.179966 0.224846 0.361313 0.123355 0.0831765 0.128057 0.458103 0.0370739 0.0265654 0.0279866
0.28808 0.347941 0.801368 0.00869959 0.27938 0.339241 0.174047 0.123607 0.164473 0.224334 0.288954 0.0220261 0.0103149 0.00869959
0.281576 0.167557 0.657028 0.0600177 0.221558 0.107539 0.267913 0.09578 0.185796 0.0717766 0.303675 0.070611 0.0652583 0.0600177
0.273594 0.0983662 0.601492 0.0107659 0.262828 0.0876003 0.240298 0.0790629 0.194531 0.0193033 0.308595 0.0123298 0.0484237 0.0107659
0.109975 0.223906 0.63051 0.0304473 0.0795282 0.193459 0.327075 0.0759276 0.0340478 0.147979 0.372556 0.0752699 0.0304847 0.0304473
0.126411 0.389891 0.763805 0.015406 0.111005 0.374485 0.262909 0.109441 0.0169695 0.28045 0.356945 0.0552833 0.015406 0.0682163
0.276964 0.225228 0.762433 0.0758716 0.201093 0.149356 0.336113 0.122432 0.154533 0.102796 0.382673 0.019208 0.107272 0.0758716
0.161403 0.148226 0.743316 0.0437272 0.117676 0.104499 0.477414 0.0916435 0.0697597 0.0565826 0.52533 0.0251721 0.0498857 0.0437272
0.275969 0.150553 0.721229 0.026248 0.249721 0.124305 0.320955 0.136773 0.139196 0.0137796 0.43148 0.110236 0.0333567 0.026248
0.124105 0.110552 0.522989 0.0786752 0.0454298 0.0318764 0.367007 0.078162 0.0459429 0.0323896 0.366494 0.116561 0.0930782 0.0786752
0.102608 0.112998 0.519873 0.0327213 0.0698863 0.0802769 0.336989 0.0551227 0.0474849 0.0578755 0.35939 0.0496292 0.0366483 0.0327213
0.21569 0.0590803 0.644776 0.00796017 0.20773 0.0511202 0.377965 0.0429586 0.172732 0.0161217 0.412964 0.0237839 0.0309843 0.00796017
0.283471 0.117264 0.600119 0.0366422 0.246829 0.0806223 0.236026 0.107861 0.17561 0.00940319 0.307245 0.0197563 0.0711261 0.0366422
0.337232 0.215339 0.791601 0.0806488 0.256583 0.13469 0.31968 0.176103 0.161129 0.0392356 0.415134 0.0660213 0.0806488 0.0827569
0.0896573 0.18092 0.715207 0.0141262 0.0755311 0.166794 0.458756 0.0568733 0.032784 0.124047 0.501503 0.0398394 0.0141262 0.0287319
0.12876 0.239883 0.667539 0.025635 0.103124 0.214248 0.324532 0.0930053 0.0357542 0.146877 0.391902 0.0687005 0.025635 0.0331597
0.120562 0.210561 0.724647 0.0218814 0.0986807 0.18868 0.415405 0.065201 0.0553612 0.14536 0.458725 0.0471618 0.0218814 0.056498
0.251454 0.152668 0.672195 0.0866362 0.164818 0.0660319 0.354709 0.121931 0.129524 0.0307372 0.390003 0.0709966 0.130869 0.0866362
0.107555 0.14272 0.527684 0.0374447 0.07011 0.105276 0.314853 0.0516213 0.0559334 0.0910991 0.32903 0.0732066 0.046245 0.0374447
0.147059 0.192414 0.715201 0.057648 0.0894108 0.134766 0.433377 0.0897986 0.0572602 0.102615 0.465528 0.052944 0.057648 0.0945144
0.252083 0.204031 0.655367 0.0306793 0.221404 0.173352 0.229932 0.141927 0.110156 0.0621041 0.34118 0.0473992 0.0330931 0.0306793
0.267528 0.241773 0.708546 0.0294482 0.238079 0.212324 0.228694 0.129833 0.137695 0.11194 0.329079 0.0800119 0.0294482 0.0330775
0.200607 0.127544 0.658477 0.016395 0.184212 0.111149 0.346721 0.108331 0.0922759 0.0192128 0.438657 0.0242778 0.0240369 0.016395
0.161853 0.232534 0.597262 0.0456352 0.116217 0.186899 0.24851 0.114331 0.0475213 0.118203 0.317207 0.136174 0.0456352 0.0721769
0.197947 0.321652 0.818197 0.0315719 0.166375 0.29008 0.330169 0.130741 0.0672061 0.190911 0.429338 0.0149155 0.0315719 0.0475092
0.146043 0.266746 0.716452 0.0599255 0.0861175 0.206821 0.363588 0.100972 0.045071 0.165774 0.404634 0.0562459 0.0599255 0.0880224
0.213894 0.32057 0.794099 0.045024 0.16887 0.275546 0.304658 0.138589 0.0753057 0.181982 0.398223 0.057584 0.045024 0.0660898
0.287185 0.231202 0.681235 0.0360338 0.251152 0.195168 0.198881 0.123367 0.163819 0.107835 0.286214 0.0621049 0.0421796 0.0360338
0.121142 0.147236 0.689777 0.0151195 0.106023 0.132116 0.436519 0.0528087 0.0683337 0.0944268 0.474208 0.0553055 0.0151195 0.0207181
0.132542 0.196557 0.741127 0.0413752 0.091167 0.155181 0.453403 0.102004 0.0305381 0.0945525 0.514032 0.00992495 0.0413752 0.0661295
0.233917 0.165907 0.653539 0.00561402 0.228302 0.160293 0.259329 0.105169 0.128748 0.0607386 0.358884 0.0456648 0.0163021 0.00561402
0.171257 0.166819 0.661847 0.0456859 0.125571 0.121133 0.369457 0.123763 0.0474937 0.0430558 0.447534 0.0898852 0.0456859 0.0524419
0.222896 0.332119 0.693371 0.0129846 0.209912 0.319134 0.15134 0.120617 0.10228 0.211502 0.258972 0.0262123 0.0129846 0.0181035
0.184873 0.120183 0.714508 0.0180419 0.166831 0.102141 0.427493 0.0826981 0.102175 0.0374851 0.49215 0.00841327 0.0322231 0.0180419
0.281404 0.174702 0.772921 0.0101976 0.271207 0.164505 0.327012 0.118124 0.16328 0.056578 0.434939 0.0172468 0.0286104 0.0101976
0.210297 0.162117 0.681052 0.00788695 0.20241 0.15423 0.316526 0.0668418 0.143455 0.0952747 0.37548 0.00945234 0.0169755 0.00788695
0.112695 0.125971 0.696215 0.00869278 0.104002 0.117278 0.466242 0.0528153 0.0598794 0.0731555 0.510365 0.0394348 0.00869278 0.0224069
0.225608 0.174724 0.688355 0.045673 0.179935 0.129051 0.333696 0.130488 0.0951202 0.0442363 0.418511 0.0205086 0.0538287 0.045673
0.154812 0.137542 0.512476 0.0906337 0.0641784 0.0469079 0.310756 0.0840084 0.0708037 0.0535332 0.304131 0.0660016 0.090784 0.0906337
0.246176 0.230629 0.7632 0.0430777 0.203098 0.187551 0.329473 0.122511 0.123665 0.108118 0.408906 0.0287648 0.0580894 0.0430777
0.0970599 0.148476 0.504809 0.0184459 0.078614 0.13003 0.27772 0.0743326 0.0227272 0.0741429 0.333607 0.0427137 0.0205379 0.0184459
0.308859 0.197221 0.749482 0.0614073 0.247452 0.135814 0.304808 0.157894 0.150965 0.0393271 0.401295 0.0375596 0.0700995 0.0614073
0.177352 0.252391 0.659878 0.0475428 0.129809 0.204848 0.277678 0.107906 0.0694459 0.144485 0.338041 0.0536885 0.0475428 0.0559591
0.114431 0.0842642 0.641353 0.0289954 0.0854359 0.0552689 0.471653 0.0565252 0.0579061 0.0277391 0.499183 0.0147405 0.0359006 0.0289954
0.219904 0.101465 0.507349 0.00780621 0.212098 0.0936588 0.193786 0.0630583 0.156845 0.0384067 0.249039 0.095474 0.0178 0.00780621
0.265985 0.215436 0.784738 0.0252624 0.240722 0.190174 0.32858 0.122547 0.143438 0.0928892 0.425864 0.0338111 0.0582815 0.0252624
0.109831 0.165579 0.609748 0.028294 0.0815373 0.137285 0.362632 0.0477152 0.0621161 0.117864 0.382053 0.0329539 0.028294 0.0362771
0.0812834 0.0958987 0.54483 0.000806926 0.0804765 0.0950918 0.368455 0.0362934 0.04499 0.0596053 0.403942 0.0671734 0.000806926 0.00370813
0.117563 0.217245 0.689102 0.0122498 0.105313 0.204995 0.366544 0.076438 0.0411247 0.140807 0.430732 0.0141323 0.0122498 0.0251841
0.288301 0.165062 0.692174 0.0360195 0.252282 0.129042 0.27483 0.0864147 0.201887 0.0786472 0.325226 0.0312933 0.0651731 0.0360195
0.232126 0.284522 0.759903 0.0330521 0.199074 0.25147 0.276307 0.152499 0.0796266 0.132023 0.395754 0.00580907 0.0485169 0.0330521
0.188675 0.134963 0.557437 0.0481401 0.140535 0.0868225 0.28194 0.0825255 0.106149 0.0524371 0.316325 0.0991302 0.0942074 0.0481401
0.182966 0.131575 0.680905 0.0209645 0.162001 0.110611 0.387329 0.0988606 0.0841051 0.0327144 0.465225 0.0294923 0.0300458 0.0209645
0.289227 0.124744 0.599934 0.0511138 0.238113 0.0736297 0.237077 0.0973654 0.191862 0.0273781 0.283328 0.0791454 0.0773217 0.0511138
0.302647 0.135203 0.740672 0.0391582 0.263489 0.0960448 0.34198 0.131154 0.171493 0.00404877 0.433976 0.0622733 0.0746969 0.0391582

